A Linear Push-Pull Average Consensus Algorithm for Delay-Prone Networks

In this paper, we address the average consensus problem of multi-agent systems for possibly unbalanced and delay-prone networks with directional information flow. We propose a linear distributed algorithm (referred to as RPPAC) that handles asynchronous updates and time-varying heterogeneous information delays. Our proposed distributed algorithm utilizes a surplus-consensus mechanism and information regarding the number of incoming and outgoing links to guarantee state averaging, despite the imbalanced and delayed information flow in directional networks. The convergence of the RPPAC algorithm is examined using key properties of the backward product of time-varying matrices that correspond to different snapshots of the directional augmented network.

==> results/convergence_rate_delays.txt <==
k,mean_d0,mean_d2,mean_d5
0,8.25,8.25,8.25
1,5.786111111,9.556916667,11.27152778
2,4.52854321,8.612228395,13.3005579
3,3.59237144,5.943595961,13.56944493
4,2.907279982,5.785003182,12.79511049
5,2.375359555,5.061898165,11.44293488
6,1.984664795,4.440307864,9.431963782
7,1.685180648,4.13044958,9.633630402
8,1.45644867,3.766362492,9.525739571
9,1.27800364,3.457176783,9.164991788
10,1.136872094,3.242103641,8.918997718
11,1.024945493,3.019454528,8.434704381
12,0.935559679,2.830910242,8.149015886
13,0.864737491,2.681335989,7.980454077
14,0.808576763,2.53606466,7.778370098
15,0.764196457,2.417773007,7.574573939
16,0.72867741,2.314129643,7.373462776
17,0.699543403,2.211858699,7.153135722
18,0.674466346,2.129817638,7.00364618
19,0.651488699,2.059954615,6.857042657
20,0.628966367,1.986311273,6.679177585
21,0.605648993,1.924837739,6.548757191
22,0.58065428,1.866053887,6.386845967
23,0.553467136,1.812883401,6.274236615
24,0.523896267,1.751694674,6.133208789
25,0.492031794,1.695070215,6.016288044
26,0.458187674,1.643076738,5.915102109
27,0.422845181,1.594303496,5.797009691
28,0.386594799,1.532021582,5.693755115
29,0.350083182,1.482906219,5.599299471
30,0.313965408,1.429673609,5.499543278
31,0.278865128,1.371133557,5.382236552
32,0.245342825,1.319362879,5.283132063
33,0.213872754,1.260178686,5.192513782
34,0.184828149,1.205093698,5.105439465
35,0.158474141,1.148487465,5.00166386
36,0.134967455,1.088498159,4.91381117
37,0.114361757,1.033554993,4.831977537
38,0.096617474,0.97428035,4.714930377
39,0.081614821,0.917651786,4.615195164
40,0.069168861,0.864154386,4.527637636
41,0.059045499,0.809583532,4.434739789
42,0.050977448,0.754271257,4.340079103
43,0.044679387,0.704433636,4.271109777
44,0.039861664,0.652581675,4.167923625
45,0.036242132,0.603970593,4.068332804
46,0.03355581,0.5585925,3.980225262
47,0.031562286,0.514479896,3.881700449
48,0.030050837,0.471787091,3.797725749
49,0.028843422,0.43207545,3.707331509
50,0.027795733,0.393863648,3.61270782
51,0.026796593,0.359025081,3.525150283
52,0.025765987,0.326077932,3.441151189
53,0.024652066,0.295115378,3.345347994
54,0.023427422,0.267772995,3.262338277
55,0.022084946,0.241500694,3.164252553
56,0.020633533,0.217035811,3.079830293
57,0.019093855,0.194979057,2.997591402
58,0.017494403,0.174804398,2.901172594
59,0.015867924,0.156604472,2.818219496
60,0.014248365,0.140250805,2.734045835
61,0.012668364,0.125165112,2.65223083
62,0.011157323,0.112328953,2.570012808
63,0.009740039,0.100115023,2.486527456
64,0.008435861,0.089077385,2.415489883
65,0.007258315,0.079967139,2.330043333
66,0.006215131,0.071518366,2.252277782
67,0.005308588,0.064212565,2.180522033
68,0.004536105,0.057171636,2.114723752
69,0.003891,0.051369091,2.045883918
70,0.003363345,0.045971859,1.972309299
71,0.002940853,0.041326273,1.910148797
72,0.002609748,0.037004335,1.836836098
73,0.002355572,0.033198397,1.773448423
74,0.002163898,0.029907392,1.715452375
75,0.002020926,0.026839294,1.648244064
76,0.001913962,0.024156483,1.592045045
77,0.001831755,0.021842132,1.529452308
78,0.001764723,0.019762769,1.479350212
79,0.001705055,0.017962126,1.42801478
80,0.001646717,0.016324003,1.374745469
81,0.001585374,0.014854161,1.326995615
82,0.001518246,0.013631947,1.282791874
83,0.001443916,0.012447124,1.23701002
84,0.001362108,0.01143837,1.193076585
85,0.001273455,0.01054825,1.151444428
86,0.001179261,0.00972927,1.108637087
87,0.001081277,0.009021346,1.071133337
88,0.000981502,0.00836479,1.028447767
89,0.000882,0.007869443,0.992559836
90,0.000784761,0.007386834,0.956150653
91,0.000691581,0.006960233,0.919776272
92,0.000603986,0.006608242,0.88739798
93,0.000523175,0.006310267,0.855958325
94,0.000450002,0.006014281,0.8253532
95,0.000384972,0.005778169,0.798767958
96,0.000328259,0.005559579,0.76653047
97,0.000279743,0.005365417,0.739279787
98,0.000239053,0.005187106,0.712421081
99,0.000205616,0.005023341,0.689663841
100,0.00017871,0.004883203,0.663786995
101,0.000157517,0.004750733,0.640508214
102,0.00014117,0.00462452,0.620230651
103,0.000128797,0.004493254,0.598265934
104,0.00011956,0.004368414,0.579150649
105,0.000112679,0.004230786,0.560326573
106,0.000107459,0.004098719,0.541025033
107,0.000103302,0.003985837,0.525582013
108,9.97E-05,0.003854298,0.50803064
109,9.63E-05,0.003717593,0.490797968
110,9.28E-05,0.003565646,0.475191168
111,8.90E-05,0.003420911,0.459621215
112,8.48E-05,0.003272895,0.445067776
113,8.02E-05,0.003126258,0.429176404
114,7.52E-05,0.002985072,0.417308381
115,6.98E-05,0.002839,0.406128983
116,6.41E-05,0.002676552,0.394173885
117,5.84E-05,0.002532333,0.381153283
118,5.26E-05,0.002386972,0.369582658
119,4.69E-05,0.002238545,0.360148987
120,4.15E-05,0.002095919,0.34918022
121,3.63E-05,0.001952732,0.339168911
122,3.15E-05,0.001815565,0.329954952
123,2.71E-05,0.001683815,0.320375127
124,2.33E-05,0.001552581,0.311558408
125,1.98E-05,0.001427546,0.303002352
126,1.69E-05,0.001309936,0.293546283
127,1.45E-05,0.001206248,0.285252992
128,1.24E-05,0.001100771,0.277785132
129,1.08E-05,0.001004391,0.270953485
130,9.46E-06,0.000909816,0.263312535
131,8.45E-06,0.000829206,0.255712512
132,7.68E-06,0.000746625,0.248746402
133,7.11E-06,0.000672848,0.242477104
134,6.68E-06,0.000606928,0.23591195
135,6.35E-06,0.000543887,0.229574201
136,6.10E-06,0.000489352,0.223226145
137,5.89E-06,0.000437671,0.216961439
138,5.69E-06,0.000390888,0.211592518
139,5.48E-06,0.000350798,0.205779956
140,5.27E-06,0.000311035,0.200014554
141,5.03E-06,0.000277354,0.194731555
142,4.76E-06,0.000248787,0.189846684
143,4.47E-06,0.000221464,0.184539668
144,4.16E-06,0.000196988,0.17946566
145,3.83E-06,0.000176469,0.174407913
146,3.50E-06,0.000158046,0.169871334
147,3.16E-06,0.000141523,0.165568115
148,2.82E-06,0.000126256,0.160897075
149,2.50E-06,0.000113883,0.156272549
150,2.19E-06,0.000101406,0.151540167
151,1.91E-06,9.09E-05,0.147721706
152,1.65E-06,8.20E-05,0.143752151
153,1.41E-06,7.39E-05,0.140143375
154,1.21E-06,6.66E-05,0.135955594
155,1.03E-06,6.01E-05,0.132209848
156,8.77E-07,5.45E-05,0.128121623
157,7.52E-07,4.93E-05,0.124843449
158,6.50E-07,4.49E-05,0.121076791
159,5.69E-07,4.08E-05,0.117759165
160,5.07E-07,3.71E-05,0.114488946
161,4.59E-07,3.38E-05,0.111374466
162,4.22E-07,3.09E-05,0.107945006
163,3.96E-07,2.85E-05,0.104864553
164,3.75E-07,2.62E-05,0.101617841
165,3.60E-07,2.43E-05,0.098682288
166,3.47E-07,2.28E-05,0.095908813
167,3.35E-07,2.11E-05,0.09318885
168,3.23E-07,1.99E-05,0.090399804
169,3.11E-07,1.87E-05,0.087795428
170,2.97E-07,1.77E-05,0.085128017
171,2.82E-07,1.68E-05,0.0823698
172,2.65E-07,1.61E-05,0.079992714
173,2.48E-07,1.53E-05,0.077346265
174,2.29E-07,1.48E-05,0.075353276
175,2.09E-07,1.43E-05,0.073001149
176,1.89E-07,1.38E-05,0.070744103
177,1.70E-07,1.33E-05,0.068568072
178,1.50E-07,1.30E-05,0.066382606
179,1.32E-07,1.26E-05,0.06416027
180,1.15E-07,1.23E-05,0.062374975
181,9.96E-08,1.20E-05,0.060586443
182,8.56E-08,1.17E-05,0.058649514
183,7.31E-08,1.13E-05,0.056809429
184,6.23E-08,1.10E-05,0.055062249
185,5.32E-08,1.07E-05,0.05350119
186,4.55E-08,1.04E-05,0.051803704
187,3.93E-08,1.00E-05,0.050064245
188,3.43E-08,9.67E-06,0.048549724
189,3.04E-08,9.34E-06,0.047018113
190,2.74E-08,8.95E-06,0.045509843
191,2.51E-08,8.58E-06,0.044132569
192,2.35E-08,8.22E-06,0.042839859
193,2.22E-08,7.83E-06,0.041540874
194,2.12E-08,7.43E-06,0.040101275
195,2.05E-08,7.02E-06,0.038904011
196,1.98E-08,6.64E-06,0.03772525
197,1.91E-08,6.25E-06,0.036513894
198,1.84E-08,5.86E-06,0.035253876
199,1.76E-08,5.47E-06,0.03421891
200,1.67E-08,5.10E-06,0.033232361
201,1.58E-08,4.72E-06,0.032090333
202,1.47E-08,4.35E-06,0.031101212
203,1.36E-08,4.01E-06,0.030133503
204,1.25E-08,3.70E-06,0.029230122
205,1.13E-08,3.38E-06,0.028290212
206,1.02E-08,3.09E-06,0.027403857
207,9.05E-09,2.81E-06,0.026553074
208,7.98E-09,2.56E-06,0.025728765
209,6.96E-09,2.31E-06,0.024905402
210,6.03E-09,2.09E-06,0.024124408
211,5.19E-09,1.90E-06,0.02337119
212,4.44E-09,1.70E-06,0.022654809
213,3.78E-09,1.53E-06,0.021994811
214,3.23E-09,1.37E-06,0.021308313
215,2.76E-09,1.22E-06,0.020635785
216,2.38E-09,1.10E-06,0.019973024
217,2.07E-09,9.82E-07,0.019390886
218,1.83E-09,8.82E-07,0.018822807
219,1.64E-09,7.86E-07,0.018297524
220,1.50E-09,6.99E-07,0.017699066
221,1.39E-09,6.23E-07,0.017192222
222,1.31E-09,5.56E-07,0.016603022
223,1.25E-09,4.98E-07,0.016142318
224,1.21E-09,4.44E-07,0.015642748
225,1.16E-09,3.95E-07,0.015179562
226,1.12E-09,3.55E-07,0.014728711
227,1.08E-09,3.18E-07,0.014305152
228,1.04E-09,2.86E-07,0.013941901
229,9.89E-10,2.59E-07,0.013556636
230,9.35E-10,2.32E-07,0.013139263
231,8.75E-10,2.08E-07,0.012745904
232,8.12E-10,1.88E-07,0.012349522
233,7.46E-10,1.70E-07,0.011990193
234,6.79E-10,1.54E-07,0.011629667
235,6.11E-10,1.40E-07,0.01130548
236,5.45E-10,1.26E-07,0.010965617
237,4.81E-10,1.16E-07,0.010659257
238,4.21E-10,1.05E-07,0.010334773
239,3.65E-10,9.58E-08,0.010036636
240,3.14E-10,8.80E-08,0.00975606
241,2.69E-10,8.11E-08,0.009480449
242,2.30E-10,7.45E-08,0.009195592
243,1.96E-10,6.87E-08,0.008919789
244,1.67E-10,6.36E-08,0.008675031
245,1.44E-10,5.91E-08,0.008429758
246,1.25E-10,5.49E-08,0.008190629
247,1.10E-10,5.16E-08,0.00795788
248,9.81E-11,4.89E-08,0.007756958
249,8.93E-11,4.61E-08,0.007504777
250,8.27E-11,4.40E-08,0.007282279
251,7.78E-11,4.19E-08,0.007080675
252,7.41E-11,4.03E-08,0.006867836
253,7.11E-11,3.87E-08,0.006682594
254,6.86E-11,3.76E-08,0.006457661
255,6.63E-11,3.64E-08,0.006295202
256,6.39E-11,3.53E-08,0.00611169
257,6.14E-11,3.43E-08,0.005935278
258,5.85E-11,3.35E-08,0.005764832
259,5.54E-11,3.26E-08,0.005606289
260,5.20E-11,3.18E-08,0.005447148
261,4.84E-11,3.11E-08,0.005282452
262,4.45E-11,3.02E-08,0.00511692
263,4.06E-11,2.93E-08,0.004980867
264,3.66E-11,2.85E-08,0.004842803
265,3.27E-11,2.77E-08,0.004694847
266,2.90E-11,2.68E-08,0.004558623
267,2.54E-11,2.58E-08,0.004426688
268,2.21E-11,2.49E-08,0.004292825
269,1.90E-11,2.39E-08,0.004165136
270,1.63E-11,2.29E-08,0.004056942
271,1.39E-11,2.18E-08,0.003927337
272,1.19E-11,2.07E-08,0.003813805
273,1.01E-11,1.96E-08,0.003699823
274,8.70E-12,1.86E-08,0.003590416
275,7.53E-12,1.75E-08,0.00347443
276,6.60E-12,1.65E-08,0.003369106
277,5.88E-12,1.54E-08,0.003273547
278,5.33E-12,1.42E-08,0.003167894
279,4.91E-12,1.33E-08,0.003072983
280,4.61E-12,1.23E-08,0.002992533
281,4.38E-12,1.14E-08,0.002898552
282,4.20E-12,1.05E-08,0.002812887
283,4.05E-12,9.61E-09,0.002728605
284,3.91E-12,8.76E-09,0.002644284
285,3.77E-12,8.00E-09,0.002565298
286,3.62E-12,7.28E-09,0.002491205
287,3.46E-12,6.62E-09,0.002420596
288,3.29E-12,5.96E-09,0.002342069
289,3.09E-12,5.40E-09,0.002270931
290,2.88E-12,4.86E-09,0.002207973
291,2.66E-12,4.38E-09,0.002144874
292,2.43E-12,3.95E-09,0.002082318
293,2.20E-12,3.54E-09,0.002016864
294,1.97E-12,3.16E-09,0.001954967
295,1.74E-12,2.83E-09,0.001896422
296,1.53E-12,2.53E-09,0.001835858
297,1.33E-12,2.25E-09,0.001785028
298,1.15E-12,2.00E-09,0.001726394
299,9.90E-13,1.79E-09,0.001675893
300,8.46E-13,1.60E-09,0.001631215

==> results/convergence_rate_gammas.txt <==
k,gamma0.01,gamma0.1,gamma0.3
0,8.25,8.25,8.25
1,9.556916667,9.556916667,9.556916667
2,9.360788603,8.612228395,7.476682099
3,6.479059476,5.943595961,5.528677409
4,6.354377237,5.785003182,5.370378273
5,5.949996336,5.061898165,4.345598032
6,5.361740255,4.440307864,3.984544931
7,5.161560446,4.13044958,3.634275261
8,4.959517317,3.766362492,3.266320977
9,4.777689591,3.457176783,3.018608707
10,4.692702893,3.242103641,2.796017617
11,4.59974189,3.019454528,2.601944604
12,4.550785544,2.830910242,2.41667637
13,4.523685609,2.681335989,2.287503042
14,4.505734929,2.53606466,2.157104893
15,4.509427888,2.417773007,2.050605973
16,4.515678276,2.314129643,1.961128367
17,4.525363747,2.211858699,1.856503898
18,4.543281355,2.129817638,1.785653113
19,4.560989897,2.059954615,1.732012976
20,4.574192874,1.986311273,1.659226064
21,4.585633854,1.924837739,1.605964642
22,4.596903,1.866053887,1.564817203
23,4.608360749,1.812883401,1.515896203
24,4.609499065,1.751694674,1.475457974
25,4.602011353,1.695070215,1.45615487
26,4.595990265,1.643076738,1.422984274
27,4.591610716,1.594303496,1.382607958
28,4.570409002,1.532021582,1.381402941
29,4.555126709,1.482906219,1.341792282
30,4.536070969,1.429673609,1.318802105
31,4.511506237,1.371133557,1.295261269
32,4.486966587,1.319362879,1.272018827
33,4.456502157,1.260178686,1.255243827
34,4.425332538,1.205093698,1.237132683
35,4.39262364,1.148487465,1.212635877
36,4.356123342,1.088498159,1.194243793
37,4.319355995,1.033554993,1.18059136
38,4.282017672,0.97428035,1.144192029
39,4.245206684,0.917651786,1.117731502
40,4.208012514,0.864154386,1.095778077
41,4.1713513,0.809583532,1.057794654
42,4.131719967,0.754271257,1.03124642
43,4.094183283,0.704433636,1.003735557
44,4.056252905,0.652581675,0.967225697
45,4.018496432,0.603970593,0.939377948
46,3.9794686,0.5585925,0.910378298
47,3.942440915,0.514479896,0.876471987
48,3.906585752,0.471787091,0.841980597
49,3.870626952,0.43207545,0.810102484
50,3.834322507,0.393863648,0.777485221
51,3.799469994,0.359025081,0.745239848
52,3.765601675,0.326077932,0.702560163
53,3.732331292,0.295115378,0.674260378
54,3.700794071,0.267772995,0.641428939
55,3.668777053,0.241500694,0.604792085
56,3.637119446,0.217035811,0.575778727
57,3.606724329,0.194979057,0.548563277
58,3.577093409,0.174804398,0.511540213
59,3.546749763,0.156604472,0.487695402
60,3.517431297,0.140250805,0.461997963
61,3.490236829,0.125165112,0.434150656
62,3.464141303,0.112328953,0.410882639
63,3.43584893,0.100115023,0.388064812
64,3.409357983,0.089077385,0.368020771
65,3.384075024,0.079967139,0.350525802
66,3.358617601,0.071518366,0.328268421
67,3.333926686,0.064212565,0.313676839
68,3.307940701,0.057171636,0.300453354
69,3.284798264,0.051369091,0.284480406
70,3.260137067,0.045971859,0.275078431
71,3.23651054,0.041326273,0.263721832
72,3.212222159,0.037004335,0.25608187
73,3.188206325,0.033198397,0.247013721
74,3.165320914,0.029907392,0.239067236
75,3.14179111,0.026839294,0.233628273
76,3.118358271,0.024156483,0.229554345
77,3.095523658,0.021842132,0.222793297
78,3.072658456,0.019762769,0.219858053
79,3.050481324,0.017962126,0.216181956
80,3.028712208,0.016324003,0.211987244
81,3.006636923,0.014854161,0.210555454
82,2.985065809,0.013631947,0.207315646
83,2.963332387,0.012447124,0.205806896
84,2.942202664,0.01143837,0.203885481
85,2.920664204,0.01054825,0.201580492
86,2.89881671,0.00972927,0.199592545
87,2.8768793,0.009021346,0.19822234
88,2.855459715,0.00836479,0.195598294
89,2.834757565,0.007869443,0.192245811
90,2.813146331,0.007386834,0.190733721
91,2.792362748,0.006960233,0.187164449
92,2.770762375,0.006608242,0.184128889
93,2.750321159,0.006310267,0.178610742
94,2.729791854,0.006014281,0.176348999
95,2.709083324,0.005778169,0.17229398
96,2.688620831,0.005559579,0.166894873
97,2.667084034,0.005365417,0.163832489
98,2.646395297,0.005187106,0.158982949
99,2.626829202,0.005023341,0.154108582
100,2.60696383,0.004883203,0.149292804
101,2.587261623,0.004750733,0.143558581
102,2.567887616,0.00462452,0.138724356
103,2.54847613,0.004493254,0.132218926
104,2.529388247,0.004368414,0.12726355
105,2.509865877,0.004230786,0.121339321
106,2.490804446,0.004098719,0.115506459
107,2.473261069,0.003985837,0.110976198
108,2.455400635,0.003854298,0.104702275
109,2.436243896,0.003717593,0.099405918
110,2.417267359,0.003565646,0.095054812
111,2.398481279,0.003420911,0.089909061
112,2.380875613,0.003272895,0.084879276
113,2.362947819,0.003126258,0.080618705
114,2.345396438,0.002985072,0.07605517
115,2.328222627,0.002839,0.072335344
116,2.311036819,0.002676552,0.0676734
117,2.294051365,0.002532333,0.064362554
118,2.277174119,0.002386972,0.060817322
119,2.259807877,0.002238545,0.057958611
120,2.243163704,0.002095919,0.054901845
121,2.22625767,0.001952732,0.052432061
122,2.20956632,0.001815565,0.050087386
123,2.192850091,0.001683815,0.047731309
124,2.176295796,0.001552581,0.046096752
125,2.15949716,0.001427546,0.044325348
126,2.142995902,0.001309936,0.042930966
127,2.127342011,0.001206248,0.041170757
128,2.112215114,0.001100771,0.040388451
129,2.096757202,0.001004391,0.039197592
130,2.080839331,0.000909816,0.038191543
131,2.065955716,0.000829206,0.037906214
132,2.050035164,0.000746625,0.036995837
133,2.034422294,0.000672848,0.036770297
134,2.018941645,0.000606928,0.035912836
135,2.003734928,0.000543887,0.035665657
136,1.989169982,0.000489352,0.035334187
137,1.97367929,0.000437671,0.034897197
138,1.958960856,0.000390888,0.034551697
139,1.944747031,0.000350798,0.034345415
140,1.929265784,0.000311035,0.033772506
141,1.914422007,0.000277354,0.033373597
142,1.900084778,0.000248787,0.03338361
143,1.886144463,0.000221464,0.03251551
144,1.871756625,0.000196988,0.032337894
145,1.858193324,0.000176469,0.031582684
146,1.844319608,0.000158046,0.030963906
147,1.830435245,0.000141523,0.030405218
148,1.816631849,0.000126256,0.029691674
149,1.803247665,0.000113883,0.028965379
150,1.789660329,0.000101406,0.028280835
151,1.775692915,9.09E-05,0.027543702
152,1.762361035,8.20E-05,0.026705625
153,1.749480587,7.39E-05,0.025827019
154,1.736287331,6.66E-05,0.024894165
155,1.72336173,6.01E-05,0.02396758
156,1.710506041,5.45E-05,0.023138775
157,1.697205534,4.93E-05,0.022198343
158,1.684297404,4.49E-05,0.021361339
159,1.672230189,4.08E-05,0.020238091
160,1.659181358,3.71E-05,0.019322059
161,1.646983648,3.38E-05,0.018454041
162,1.634523833,3.09E-05,0.017598361
163,1.621879473,2.85E-05,0.016826175
164,1.609550119,2.62E-05,0.015898875
165,1.597883953,2.43E-05,0.015039773
166,1.586132128,2.28E-05,0.014326948
167,1.574702339,2.11E-05,0.013383649
168,1.562716987,1.99E-05,0.012734008
169,1.550486742,1.87E-05,0.012062611
170,1.539092797,1.77E-05,0.011324825
171,1.527216317,1.68E-05,0.010836838
172,1.5155154,1.61E-05,0.010217596
173,1.504135072,1.53E-05,0.009702723
174,1.493560337,1.48E-05,0.009184272
175,1.482391837,1.43E-05,0.008739918
176,1.471475247,1.38E-05,0.008355807
177,1.460578505,1.33E-05,0.007958823
178,1.448948687,1.30E-05,0.007738193
179,1.438189725,1.26E-05,0.007384123
180,1.427277026,1.23E-05,0.007190591
181,1.416784209,1.20E-05,0.006999604
182,1.406390478,1.17E-05,0.006701843
183,1.395844033,1.13E-05,0.006559761
184,1.385593984,1.10E-05,0.006464114
185,1.376058843,1.07E-05,0.006275521
186,1.365568552,1.04E-05,0.006213344
187,1.354989953,1.00E-05,0.006171458
188,1.345442655,9.67E-06,0.006063739
189,1.335393078,9.34E-06,0.006004166
190,1.32517118,8.95E-06,0.005968238
191,1.315946262,8.58E-06,0.00587493
192,1.306219303,8.22E-06,0.005843397
193,1.29661475,7.83E-06,0.005767673
194,1.287254486,7.43E-06,0.005684133
195,1.27727433,7.02E-06,0.005658127
196,1.267947222,6.64E-06,0.005568601
197,1.258805169,6.25E-06,0.005507106
198,1.249315375,5.86E-06,0.005388578
199,1.240058779,5.47E-06,0.005327581
200,1.23095417,5.10E-06,0.005212584
201,1.221328962,4.72E-06,0.00508207
202,1.211878705,4.35E-06,0.005000634
203,1.202877635,4.01E-06,0.004861806
204,1.193945756,3.70E-06,0.004758017
205,1.185151547,3.38E-06,0.00459069
206,1.175854083,3.09E-06,0.004487656
207,1.167188765,2.81E-06,0.004348448
208,1.158566597,2.56E-06,0.004164503
209,1.149722699,2.31E-06,0.004021919
210,1.141005942,2.09E-06,0.003858954
211,1.132445565,1.90E-06,0.00370811
212,1.124066405,1.70E-06,0.003551943
213,1.115757973,1.53E-06,0.00340863
214,1.107144908,1.37E-06,0.00321968
215,1.098761191,1.22E-06,0.00306363
216,1.090737588,1.10E-06,0.00292153
217,1.082859007,9.82E-07,0.002768301
218,1.074964107,8.82E-07,0.002598929
219,1.066769097,7.86E-07,0.002472073
220,1.058609736,6.99E-07,0.002357865
221,1.050490595,6.23E-07,0.002233989
222,1.042766396,5.56E-07,0.002098181
223,1.035186648,4.98E-07,0.001991015
224,1.027487588,4.44E-07,0.001887804
225,1.019888164,3.95E-07,0.001782182
226,1.012273527,3.55E-07,0.001692772
227,1.005344309,3.18E-07,0.001601232
228,0.997936754,2.86E-07,0.001525351
229,0.990870599,2.59E-07,0.001440683
230,0.983533271,2.32E-07,0.001387489
231,0.97612291,2.08E-07,0.001336652
232,0.968634864,1.88E-07,0.00128095
233,0.961502264,1.70E-07,0.001243015
234,0.954553664,1.54E-07,0.001196568
235,0.947144297,1.40E-07,0.001173082
236,0.94019787,1.26E-07,0.001126995
237,0.933192362,1.16E-07,0.001110925
238,0.92625002,1.05E-07,0.001074005
239,0.919422136,9.58E-08,0.001059665
240,0.912320062,8.80E-08,0.001054235
241,0.905753017,8.11E-08,0.001023889
242,0.899030462,7.45E-08,0.001021266
243,0.892073942,6.87E-08,0.001013869
244,0.885472644,6.36E-08,0.000994102
245,0.878922522,5.91E-08,0.000991739
246,0.872304649,5.49E-08,0.000974795
247,0.865559188,5.16E-08,0.000977857
248,0.859062414,4.89E-08,0.00095686
249,0.852686249,4.61E-08,0.000946363
250,0.846255206,4.40E-08,0.000933701
251,0.839905679,4.19E-08,0.00092061
252,0.833695774,4.03E-08,0.000904778
253,0.827188844,3.87E-08,0.000893186
254,0.820917947,3.76E-08,0.000871241
255,0.814721594,3.64E-08,0.000864624
256,0.808893365,3.53E-08,0.000831755
257,0.802864631,3.43E-08,0.000813587
258,0.796935553,3.35E-08,0.000793519
259,0.790899398,3.26E-08,0.000767749
260,0.784942413,3.18E-08,0.000744595
261,0.779246727,3.11E-08,0.000726374
262,0.773519992,3.02E-08,0.000694914
263,0.767829165,2.93E-08,0.000671718
264,0.762205931,2.85E-08,0.00064097
265,0.756751142,2.77E-08,0.000618586
266,0.751100209,2.68E-08,0.000593502
267,0.745529051,2.58E-08,0.000565012
268,0.740105492,2.49E-08,0.000537671
269,0.734426309,2.39E-08,0.000515894
270,0.729135228,2.29E-08,0.000485467
271,0.723722741,2.18E-08,0.000461243
272,0.718068234,2.07E-08,0.000437193
273,0.712724696,1.96E-08,0.000413815
274,0.707438071,1.86E-08,0.000391701
275,0.702065942,1.75E-08,0.000371145
276,0.696876801,1.65E-08,0.00035351
277,0.691549243,1.54E-08,0.000332677
278,0.686119935,1.42E-08,0.000315818
279,0.681139334,1.33E-08,0.000296809
280,0.676015873,1.23E-08,0.000285403
281,0.670933638,1.14E-08,0.000269348
282,0.666123597,1.05E-08,0.000252912
283,0.661061015,9.61E-09,0.000244253
284,0.655928513,8.76E-09,0.000232629
285,0.651149832,8.00E-09,0.0002228
286,0.646146732,7.28E-09,0.000217184
287,0.641357434,6.62E-09,0.000207917
288,0.636588112,5.96E-09,0.000200147
289,0.631712089,5.40E-09,0.000196172
290,0.627026011,4.86E-09,0.000189752
291,0.622526156,4.38E-09,0.00018566
292,0.618022988,3.95E-09,0.000181879
293,0.61347667,3.54E-09,0.000178862
294,0.608661403,3.16E-09,0.000177259
295,0.604000788,2.83E-09,0.000174905
296,0.599613013,2.53E-09,0.000171563
297,0.595159144,2.25E-09,0.00017005
298,0.590345592,2.00E-09,0.000169938
299,0.585780697,1.79E-09,0.000168009
300,0.581654063,1.60E-09,0.000164798

==> results/fixed_gamma0.1_10nodes.txt <==
gamma,maxDelay,meanSpectralGap
0.1,0,0.047401144
0.1,1,0.041221188
0.1,2,0.035116002
0.1,3,0.026590074
0.1,4,0.02002373
0.1,5,0.015559321
0.1,6,0.012435446
0.1,7,0.01016863
0.1,8,0.008479267
0.1,9,0.007174907
0.1,10,0.006154299

==> results/fixed_maxDelay0_10nodes.txt <==
gamma,maxDelay,meanSpectralGap
0.01,0,0.009632081
0.02,0,0.019334886
0.03,0,0.029144811
0.04,0,0.039099599
0.05,0,0.049225723
0.06,0,0.059516213
0.07,0,0.058370427
0.08,0,0.054362919
0.09,0,0.050709277
0.1,0,0.047401144
0.11,0,0.044426616
0.12,0,0.041761446
0.13,0,0.039372465
0.14,0,0.037223896
0.15,0,0.035281903
0.16,0,0.033516711
0.17,0,0.031903121
0.18,0,0.030420214
0.19,0,0.029050745
0.2,0,0.027780508
0.21,0,0.026597747
0.22,0,0.025492676
0.23,0,0.02445708
0.24,0,0.023484006
0.25,0,0.022567522
0.26,0,0.02170252
0.27,0,0.02088457
0.28,0,0.020109802
0.29,0,0.019374808
0.3,0,0.018676572

==> results/fixed_maxDelay2_10nodes.txt <==
gamma,maxDelay,meanSpectralGap
0.01,2,0.003828889
0.02,2,0.00764485
0.03,2,0.011452368
0.04,2,0.015256114
0.05,2,0.019060607
0.06,2,0.022869705
0.07,2,0.02668485
0.08,2,0.030445978
0.09,2,0.033638313
0.1,2,0.035116002
0.11,2,0.0346095
0.12,2,0.033193453
0.13,2,0.031686238
0.14,2,0.030261997
0.15,2,0.028925528
0.16,2,0.027672109
0.17,2,0.02649732
0.18,2,0.025396717
0.19,2,0.024365725
0.2,2,0.023399668
0.21,2,0.022493863
0.22,2,0.021643723
0.23,2,0.020844849
0.24,2,0.020093093
0.25,2,0.019384599
0.26,2,0.018715817
0.27,2,0.018071116
0.28,2,0.017391738
0.29,2,0.016734655
0.3,2,0.016173417

==> results/fixed_maxDelay5_10nodes.txt <==
gamma,maxDelay,meanSpectralGap
0.01,5,0.001593245
0.02,5,0.003176303
0.03,5,0.004749984
0.04,5,0.006315106
0.05,5,0.007872479
0.06,5,0.009422888
0.07,5,0.010967064
0.08,5,0.012505526
0.09,5,0.01403805
0.1,5,0.015559321
0.11,5,0.017049003
0.12,5,0.018459671
0.13,5,0.019702303
0.14,5,0.020665884
0.15,5,0.021255259
0.16,5,0.021432356
0.17,5,0.021259251
0.18,5,0.020845125
0.19,5,0.020299034
0.2,5,0.019703865
0.21,5,0.019108058
0.22,5,0.01853082
0.23,5,0.017976486
0.24,5,0.017445103
0.25,5,0.016935292
0.26,5,0.016441196
0.27,5,0.01594944
0.28,5,0.015459448
0.29,5,0.014966325
0.3,5,0.014455873

==> results/iterations_delay0.txt <==
k,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10
0,1,2,3,4,5,6,7,8,9,10,0,0,0,0,0,0,0,0,0,0
1,2.333333333,1.5,4,5.666666667,5,6.5,5.333333333,7,9.5,8.666666667,-1.333333333,0.5,-1,-1.666666667,8.88E-16,-0.5,1.666666667,1,-0.5,1.333333333
2,3.033333333,1.966666667,3.511111111,5.722222222,5.722222222,5.866666667,5.444444444,7.488888889,9.033333333,7.966666667,-1.616666667,-0.966666667,0.572222222,0.027777778,-1.305555556,0.883333333,-0.361111111,-0.572222222,0.966666667,1.616666667
3,3.412407407,2.403333333,3.697962963,6.313888889,5.639814815,5.743888889,4.90462963,7.357592593,8.596666667,7.643148148,-1.502685185,-1.567222222,-0.313240741,-1.523611111,-0.268981481,0.326944444,1.030092593,0.174351852,1.567222222,1.363796296
4,3.892941358,2.751148148,3.637317901,6.284737654,5.872299383,5.356953704,4.885169753,7.440151235,8.27662963,7.184527778,-2.135186728,-1.621564815,-0.360859568,-0.399066358,-0.638896605,0.753439815,0.229344136,0.146121914,1.524342593,1.920449074
5,4.096090381,3.159888272,3.721792644,6.492489455,5.774107253,5.19640571,4.649414866,7.348451698,7.883012963,6.974153961,-1.911030581,-2.016855093,-0.748090098,-0.553905736,-0.069876157,0.469030633,0.363807742,0.573108102,1.861955401,1.736048585
6,4.391719644,3.426303817,3.768889584,6.482958895,5.81401319,4.969813351,4.558918514,7.298628849,7.614779002,6.675798789,-2.061906019,-1.894215867,-1.002475084,0.122670098,-0.056976905,0.473887838,-0.036253217,0.818552266,1.756910054,1.877983201
7,4.560803517,3.719590144,3.817789797,6.544133988,5.749897455,4.811754717,4.428915162,7.213977475,7.320979901,6.470963755,-1.800774646,-1.955644625,-1.190606348,0.350280112,0.22425742,0.306957943,-0.222334881,1.110231716,1.818427386,1.720400014
8,4.761431751,3.944632368,3.869704399,6.53769765,5.724354462,4.651030733,4.330586403,7.137386959,7.077814567,6.245659607,-1.665327072,-1.777311089,-1.354683039,0.761250933,0.327561046,0.207459577,-0.450238822,1.325418864,1.709507804,1.636062897
9,4.914721216,4.175300951,3.91283942,6.542604784,5.670450386,4.511554526,4.238749963,7.050174945,6.832687867,6.048293149,-1.388077297,-1.655769148,-1.425473275,1.011895555,0.477150524,0.096069694,-0.628911592,1.510070114,1.632994082,1.472674136
10,5.072067921,4.379434169,3.966416117,6.522266261,5.622584951,4.384759214,4.15815681,6.95949621,6.603789916,5.853844407,-1.150334514,-1.450094916,-1.475464282,1.266922731,0.571437817,0.001590645,-0.757348151,1.643019041,1.50956638,1.317889273
11,5.209555999,4.580741553,4.020455937,6.49480808,5.567013924,4.271617077,4.094042565,6.859486033,6.379773799,5.670385972,-0.879289624,-1.259839613,-1.464473971,1.451417292,0.658550834,-0.075664685,-0.862424719,1.741439174,1.386149546,1.156254827
12,5.340439582,4.769164814,4.085299288,6.452244408,5.510334777,4.175263353,4.042462721,6.752166555,6.16369484,5.497026262,-0.62762061,-1.048014611,-1.432633054,1.605412999,0.723587325,-0.144474017,-0.921484883,1.802943237,1.256256221,0.997930793
13,5.457854207,4.950000737,4.155712303,6.39878988,5.451639578,4.094415635,4.008859966,6.636329592,5.955986173,5.334187687,-0.379209884,-0.843984431,-1.366438966,1.718073059,0.773684105,-0.197681509,-0.961242998,1.837413905,1.125426137,0.850184824
14,5.564293953,5.119529029,4.234880438,6.334060323,5.392316775,4.03186965,3.990205001,6.514109939,5.757629544,5.184696424,-0.147854567,-0.640461378,-1.284026512,1.799796827,0.809789284,-0.2436586,-0.970769104,1.845586916,0.998591087,0.709414971
15,5.657842311,5.277865353,4.319802172,6.260142028,5.333727844,3.986671465,3.988574786,6.38649196,5.571022093,5.04845182,0.068986439,-0.445750734,-1.183114391,1.851555601,0.832213247,-0.278713625,-0.96429485,1.833224339,0.874178632,0.581123509
16,5.738848541,5.423278759,4.410435998,6.178609504,5.276735104,3.959751763,4.001919989,6.255874461,5.39715482,4.927461917,0.267792312,-0.259503764,-1.071848312,1.877140217,0.843083722,-0.307058552,-0.938880653,1.801511446,0.755821905,0.461870822
17,5.807024833,5.555113274,4.504693417,6.091453711,5.222673829,3.950130021,4.030147851,6.12403074,5.237890559,4.821699324,0.448503664,-0.084439614,-0.951402994,1.878738431,0.842535339,-0.327451272,-0.901225032,1.753825134,0.642140307,0.353918476
18,5.862714306,5.672625092,4.601511215,6.00059327,5.172339388,3.957393809,4.071534593,5.993174183,5.094008972,4.731971093,0.610100429,0.078593476,-0.82597209,1.858725286,0.832136295,-0.34172047,-0.851544921,1.6915005,0.534887593,0.255427981
19,5.906320932,5.775529046,4.699293091,5.907908142,5.126655785,3.980292154,4.124992047,5.865075525,4.966478792,4.658047684,0.752322735,0.228344085,-0.697456326,1.819184847,0.812526248,-0.349691399,-0.793236552,1.616826094,0.433540035,0.167047033
20,5.93848498,5.863759398,4.796859096,5.815131636,5.086204652,4.017672961,4.188868776,5.741503429,4.855617242,4.599877544,0.874908226,0.364045711,-0.568488611,1.76224889,0.784946669,-0.352253744,-0.727477829,1.5312947,0.338898412,0.087897863
21,5.959949494,5.93752676,4.892980229,5.723838128,5.05149775,4.068045494,4.261719161,5.623880239,4.761637234,4.556910973,0.977900392,0.485035321,-0.440886325,1.689976415,0.750324545,-0.349659905,-0.656382063,1.4367989,0.250895076,0.018012183
22,5.9715615,5.997241659,4.986653417,5.635403014,5.022826245,4.129916337,4.341943422,5.51346509,4.684363611,4.528557008,1.061510734,0.590913738,-0.316533427,1.60449094,0.709774579,-0.342519661,-0.58131624,1.334940394,0.169911406,-0.043103767
23,5.974219798,6.043492953,5.07695949,5.551013877,5.000359323,4.201677913,4.428039435,5.411237945,4.62345145,4.513977637,1.12619105,0.681475319,-0.1969306,1.507869358,0.664303726,-0.331263857,-0.503865007,1.227457213,0.095997413,-0.095664437
24,5.968861314,6.077003907,5.163137566,5.471657317,4.984114077,4.281732288,4.518505779,5.317980145,4.578314285,4.512256397,1.172579788,0.756743011,-0.083451188,1.402204369,0.614943163,-0.316441912,-0.425319181,1.115952883,0.029304084,-0.140078092
25,5.956432158,6.098606912,5.244537298,5.398137617,4.973995544,4.368474842,4.611926626,5.234245871,4.548215749,4.522351011,1.201517812,0.816934559,0.022792548,1.289518816,0.56266057,-0.298552987,-0.346956874,1.002029836,-0.030172482,-0.176695427
26,5.937877344,6.109212991,5.3206362,5.331078225,4.969802058,4.460345435,4.706950568,5.160402729,4.532266132,4.543161586,1.214004945,0.862464347,0.120869674,1.171784298,0.508385813,-0.278127474,-0.269884549,0.88718027,-0.08245559,-0.205955002
27,5.914123348,6.109791602,5.391020221,5.270939434,4.971247154,4.555835254,4.80232228,5.096633722,4.5294683,4.573530595,1.211190658,0.893911977,0.210067795,1.050867907,0.452984727,-0.255670114,-0.19511717,0.772820019,-0.127664866,-0.228302844
28,5.886070527,6.101348673,5.455384814,5.218026894,4.97797242,4.653511756,4.896880868,5.042962487,4.538732961,4.612276774,1.194335786,0.912008918,0.289860671,0.92853189,0.397260703,-0.231679165,-0.123527355,0.660243266,-0.165971038,-0.244231848
29,5.854582277,6.084910492,5.513524185,5.172507123,4.989563094,4.752028395,4.989573077,4.999265108,4.558907764,4.658207016,1.164792088,0.917609046,0.359912098,0.806404728,0.341946262,-0.206624867,-0.055870101,0.550628306,-0.197614406,-0.254251684
30,5.820479173,6.061507289,5.565327128,5.134418914,5.00556083,4.850138249,5.079454876,4.965289495,4.588795949,4.71013745,1.123970012,0.911668929,0.420055263,0.685976675,0.287701621,-0.180952335,0.007231769,0.445019479,-0.222885497,-0.25889527
31,5.784532126,6.032160124,5.610768624,5.103687414,5.02547616,4.946701329,5.165696595,4.940670067,4.62717815,4.766906565,1.073315864,0.895221814,0.470283721,0.568586219,0.235112204,-0.155072582,0.06527641,0.34432817,-0.242125002,-0.258703973
32,5.747458141,5.997868306,5.649903486,5.080136502,5.048799521,5.040691704,5.247583157,4.924944694,4.672829857,4.827390039,1.014285744,0.869357021,0.510733372,0.455417654,0.184688435,-0.129362133,0.11788354,0.249327679,-0.255712027,-0.254224692
33,5.709916224,5.959598926,5.68285832,5.063502005,5.075011419,5.131201217,5.324514469,4.917569786,4.724538745,4.890511882,0.948324875,0.835197926,0.54166841,0.347496968,0.136866022,-0.104159339,0.164785548,0.160655819,-0.264058577,-0.246000646
34,5.672504872,5.918277368,5.70982408,5.0534441,5.103591483,5.217441909,5.396003224,4.917935761,4.781119456,4.955254968,0.87684734,0.793883305,0.563464141,0.245693067,0.09200741,-0.079764085,0.205822058,0.078816651,-0.267600559,-0.234566548
35,5.635760181,5.874779451,5.731047971,5.049559754,5.134026572,5.298746158,5.461671943,4.925381437,4.841427156,5.020669228,0.801219397,0.746549355,0.576591462,0.150719643,0.050403854,-0.056436763,0.240930837,0.004185729,-0.26679116,-0.220442206
36,5.600155068,5.829924751,5.746825601,5.051394552,5.16581788,5.374565374,5.521248441,4.939208022,4.904369076,5.085878555,0.722744507,0.694314183,0.581600595,0.063139905,0.012278275,-0.034398761,0.270139688,-0.062984196,-0.262093409,-0.204128108
37,5.566099241,5.784471328,5.757492991,5.058454142,5.198487096,5.444467032,5.574560441,4.95869213,4.968914474,5.15008588,0.642651118,0.638263738,0.579105891,-0.016627574,-0.022211356,-0.013832989,0.293556966,-0.1225557,-0.253973922,-0.186100926
38,5.533940015,5.739111658,5.763418842,5.070215032,5.231581621,5.508130437,5.621529184,4.983098012,5.034102785,5.212576839,0.56208247,0.579439808,0.569770915,-0.088301312,-0.052968093,0.005114839,0.311362447,-0.174498599,-0.242896748,-0.166810155
39,5.503963816,5.694469818,5.764996987,5.086134757,5.264678888,5.565341295,5.662162399,5.01168875,5.099050137,5.272721921,0.482088709,0.518829678,0.554294528,-0.151728399,-0.079951694,0.022334701,0.323797801,-0.218880948,-0.229318012,-0.14667513
40,5.476398334,5.651099784,5.762639187,5.105661292,5.29738981,5.615985317,5.696546674,5.043736453,5.162954228,5.329977306,0.403620962,0.457357614,0.533397739,-0.206874955,-0.10317397,0.037750328,0.33115734,-0.255859615,-0.213680993,-0.126082838
41,5.451415233,5.609484821,5.756768322,5.12824169,5.32936141,5.660041028,5.72483946,5.078531363,5.225097668,5.383884452,0.327527382,0.395877983,0.507811608,-0.253815929,-0.12269388,0.051317067,0.333778861,-0.285670453,-0.196411856,-0.105386227
42,5.429133319,5.570037825,5.747812029,5.153329894,5.360278654,5.697571951,5.747260823,5.115389861,5.284849874,5.434068571,0.25455095,0.335170014,0.47826614,-0.292724354,-0.138612478,0.063019482,0.332034845,-0.308618326,-0.177915939,-0.084903136
43,5.409622108,5.533102574,5.73619684,5.180393701,5.389865585,5.728718335,5.764085085,5.153661377,5.341667628,5.480236109,0.185328936,0.275934064,0.445480308,-0.323860298,-0.151067765,0.072868821,0.326324013,-0.325067081,-0.158574635,-0.064915708
44,5.392905688,5.498955747,5.722342864,5.208920858,5.417885764,5.753688592,5.775632488,5.192734194,5.395094405,5.52217137,0.120393835,0.218789316,0.410153155,-0.347559654,-0.160229529,0.080900353,0.317063362,-0.335429643,-0.138742843,-0.045670324
45,5.378966815,5.467809649,5.706659015,5.238424307,5.444142119,5.772750575,5.782260984,5.232040188,5.444758603,5.559732389,0.060175649,0.164272788,0.372956038,-0.364222948,-0.166294248,0.087170642,0.304680706,-0.340158343,-0.118746974,-0.027377954
46,5.367751155,5.439815511,5.68953882,5.268446577,5.468476242,5.786222844,5.784358262,5.271058532,5.490370799,5.592846197,0.005005343,0.112839559,0.334525987,-0.374304302,-0.169480104,0.091754789,0.289607798,-0.339735577,-0.098883497,-0.010214933
47,5.359171615,5.415067289,5.671356796,5.298563353,5.490767211,5.794466032,5.782334089,5.309318411,5.531720148,5.621503593,-0.044880678,0.06486408,0.295460153,-0.378300693,-0.170022166,0.094743691,0.272274046,-0.334664909,-0.079417982,0.005675921
48,5.353112685,5.39360586,5.652465407,5.328386256,5.510929982,5.797874429,5.776613044,5.346400813,5.568670072,5.645753535,-0.089335222,0.02064245,0.256311338,-0.376741613,-0.168167797,0.096241344,0.253100863,-0.32546269,-0.060584624,0.020183869
49,5.349434745,5.375423517,5.63319257,5.357564856,5.528913443,5.796867871,5.767627713,5.381939445,5.601153341,5.66569727,-0.128294257,-0.019604452,0.217584537,-0.370179247,-0.164172315,0.096362222,0.232496664,-0.312650255,-0.042586209,0.03322854
50,5.34797828,5.360468686,5.613839721,5.38578799,5.544698158,5.791884014,5.755812384,5.415620855,5.629166685,5.681482296,-0.161770293,-0.055727114,0.179734467,-0.35917923,-0.158294944,0.095228763,0.210852504,-0.296746753,-0.025594477,0.044758008
51,5.348567956,5.348650772,5.594680377,5.412784411,5.558293893,5.783371076,5.74159729,5.447183835,5.652765043,5.693296256,-0.189845335,-0.087642937,0.143163998,-0.344312077,-0.150795093,0.092968986,0.188538375,-0.278262656,-0.009750846,0.054746678
52,5.351016513,5.33984507,5.575959213,5.438322839,5.569736951,5.771781081,5.725403418,5.476418164,5.672055565,5.701360864,-0.212663556,-0.115331278,0.108223445,-0.326145321,-0.141928962,0.08971425,0.165900127,-0.257693958,0.004832535,0.063193042
53,5.355128451,5.333897664,5.557891578,5.462211452,5.579087394,5.757563675,5.707637917,5.503162793,5.687191468,5.70592592,-0.230423806,-0.138828131,0.075210629,-0.305236404,-0.131946505,0.085597188,0.143257006,-0.235517094,0.018071463,0.070117342
54,5.360703475,5.330630244,5.540663449,5.484296906,5.58642619,5.741160515,5.688690091,5.527303528,5.69836584,5.707263502,-0.243372071,-0.158220528,0.044371651,-0.282126354,-0.121088753,0.080749808,0.120899788,-0.212184562,0.02990812,0.075559161
55,5.367539668,5.329844807,5.52443176,5.504462906,5.591852328,5.723000283,5.668927997,5.548770302,5.705805483,5.705662394,-0.251793993,-0.173640774,0.015902286,-0.257334246,-0.109585501,0.075301781,0.099089469,-0.18812127,0.040309311,0.079575009
56,5.375436394,5.33132816,5.509325083,5.522628421,5.595479956,5.703494318,5.648695627,5.567534103,5.709764869,5.701422792,-0.256007542,-0.185260608,-0.010050071,-0.231352462,-0.097653346,0.069378926,0.078056474,-0.163721561,0.049264555,0.08223591
57,5.384196904,5.334856216,5.495444616,5.538745581,5.597435564,5.683032865,5.628310657,5.583603642,5.710520286,5.694851354,-0.256355932,-0.193285364,-0.033383986,-0.204642729,-0.085494088,0.06310188,0.058000362,-0.139346916,0.056784057,0.08362503
58,5.39363064,5.340198024,5.482865431,5.552797322,5.597855261,5.661981949,5.608062749,5.597021811,5.708364226,5.686256602,-0.253200839,-0.197948228,-0.054041172,-0.177632926,-0.073293463,0.056584967,0.039089965,-0.115324291,0.062896595,0.083835376
59,5.403555245,5.347119509,5.471637951,5.564794839,5.596882165,5.640680846,5.588212373,5.607862024,5.703600073,5.67594473,-0.246915998,-0.199504648,-0.072003357,-0.150714625,-0.061220211,0.04993525,0.021463937,-0.091945058,0.067647372,0.082967583
60,5.413798265,5.355386912,5.461789609,5.57477488,5.594663929,5.619440134,5.568990117,5.616224473,5.696537139,5.664215817,-0.237881224,-0.198226951,-0.087288901,-0.124241332,-0.049425442,0.043251779,0.005231645,-0.06946451,0.07109585,0.081127813
61,5.424198563,5.364769893,5.453326656,5.582796961,5.591350437,5.598540303,5.550596451,5.62223238,5.687486063,5.651360472,-0.226476894,-0.194399244,-0.099949237,-0.09852739,-0.038042303,0.036625002,-0.009525614,-0.048101878,0.073313599,0.078425779
62,5.43460745,5.375044304,5.446236076,5.58894052,5.58709167,5.578230877,5.533201909,5.62602828,5.676754627,5.637656907,-0.213078929,-0.188312606,-0.11006519,-0.073847497,-0.027185898,0.030136356,-0.022753146,-0.028040821,0.074382191,0.074972918
63,5.444889532,5.385994616,5.440487577,5.593302074,5.582035766,5.558730029,5.51694764,5.627770394,5.664643986,5.623368439,-0.198054289,-0.180260645,-0.117743251,-0.050436787,-0.016953467,0.023858014,-0.03442116,-0.009430335,0.074391164,0.070880704
64,5.454923312,5.397416009,5.436035619,5.595992399,5.576327276,5.540224636,5.501946299,5.627629118,5.651445329,5.608741425,-0.181757003,-0.17053542,-0.123111839,-0.028491423,-0.007424769,0.017852774,-0.044522904,0.007613967,0.073436063,0.06625913
65,5.46460154,5.409116119,5.432821459,5.597133789,5.570105627,5.522870745,5.488283228,5.625783679,5.637436984,5.594003598,-0.164524725,-0.159423751,-0.126317625,-0.008169647,0.001337334,0.01217409,-0.053072649,0.023008254,0.071616599,0.061215355
66,5.473831343,5.420916454,5.430775173,5.5968574,5.563503787,5.506794395,5.476017879,5.622418976,5.622881951,5.579362805,-0.146675828,-0.147203948,-0.127521939,0.010406771,0.009286125,0.006866217,-0.060103596,0.036698618,0.06903491,0.055852507
67,5.48253415,5.432653504,5.429817641,5.595300731,5.55664714,5.492092759,5.465185456,5.617722637,5.608025869,5.565006129,-0.12850701,-0.134142946,-0.12689732,0.027150733,0.016390141,0.001964477,-0.065665706,0.048658977,0.065793972,0.050268668
68,5.490645427,5.444179532,5.429862468,5.592605243,5.549652557,5.478835555,5.455798715,5.61188231,5.593095396,5.551099351,-0.110291415,-0.120493849,-0.124624229,0.042007731,0.022632162,-0.002504397,-0.06982352,0.058888823,0.061996131,0.044556009
69,5.498114259,5.455363095,5.430817815,5.588914143,5.542627668,5.467066695,5.447849894,5.605083199,5.578296987,5.537786755,-0.092277223,-0.106493886,-0.120887958,0.054953525,0.028008104,-0.006521819,-0.072653973,0.067410833,0.057741791,0.038800098
70,5.504902777,5.466089288,5.432588139,5.584370356,5.535670313,5.456806113,5.441312738,5.597505859,5.56381605,5.525191222,-0.07468671,-0.092362767,-0.115875758,0.065991637,0.032525849,-0.01007685,-0.074244255,0.0742684,0.053128249,0.033079352
71,5.510985469,5.476259756,5.435075813,5.579114673,5.528868179,5.44805174,5.436144571,5.589324262,5.549816461,5.513414605,-0.057715727,-0.078301412,-0.109774205,0.075150717,0.036204018,-0.013165641,-0.074689726,0.079523123,0.048248682,0.027464645
72,5.516348393,5.485792471,5.438182626,5.573284109,5.522298599,5.440781591,5.432288402,5.580704111,5.536440401,5.502538343,-0.041533579,-0.06449105,-0.102766818,0.082481813,0.03907072,-0.01579083,-0.074091912,0.083252286,0.043191276,0.022019047
73,5.5209883,5.494621327,5.441811151,5.567010454,5.516028505,5.434955914,5.429675015,5.571801436,5.5238085,5.492624287,-0.02628326,-0.051092662,-0.095031929,0.088055611,0.041162297,-0.01796091,-0.07255661,0.085546363,0.038038517,0.016797694
74,5.524911701,5.502695548,5.445865972,5.560419026,5.510114521,5.430519373,5.428225032,5.562761433,5.512020245,5.483715703,-0.012082016,-0.038246737,-0.086740825,0.091959661,0.042522066,-0.019689582,-0.070192104,0.086506593,0.032866607,0.011847783
75,5.52813389,5.509978951,5.450254768,5.553627626,5.50460318,5.427403245,5.427850915,5.553717561,5.501154635,5.475838439,0.000977806,-0.026073323,-0.078056147,0.094295645,0.043199095,-0.020995091,-0.067107516,0.08624262,0.027745038,0.007208666
76,5.530677936,5.516449088,5.454889263,5.546745687,5.49953126,5.425527571,5.428458891,5.544790869,5.49127104,5.469002196,0.01282766,-0.014672342,-0.069130556,0.095176708,0.043247015,-0.021899569,-0.063411292,0.084870258,0.022736273,0.002912042
77,5.53257367,5.522096278,5.459686025,5.539873609,5.494926207,5.424803274,5.429950779,5.536089558,5.482410246,5.463201913,0.023421493,-0.00412414,-0.060105644,0.094724891,0.042722881,-0.022428383,-0.059209845,0.082509375,0.017895574,-0.001017761
78,5.533856668,5.52692256,5.46456713,5.533102281,5.490806652,5.425134188,5.432225708,5.527708742,5.474595637,5.458419203,0.032734257,0.005509751,-0.051111101,0.093068679,0.041686091,-0.022609503,-0.05460634,0.079281918,0.013270919,-0.004563441
79,5.534567262,5.530940589,5.469460689,5.526512759,5.487182983,5.426418998,5.435181708,5.519730412,5.467834512,5.454623839,0.040760289,0.014185683,-0.042264111,0.090340696,0.040197383,-0.022472896,-0.049699636,0.075310099,0.008903044,-0.007714301
80,5.534749566,5.534172494,5.474301251,5.520176121,5.484057985,5.428553063,5.438717168,5.512223571,5.46211948,5.451775256,0.047511575,0.021876801,-0.033668966,0.086675554,0.038317898,-0.02204994,-0.04458339,0.070714745,0.004825563,-0.010465796
81,5.534450551,5.53664871,5.479030074,5.514153448,5.481427513,5.431430122,5.442732155,5.505244532,5.457429924,5.449824055,0.053015958,0.028571839,-0.025416887,0.082207883,0.03610833,-0.021372886,-0.039345297,0.065613821,0.001065179,-0.012819023
82,5.533719165,5.538406814,5.483595291,5.508495952,5.479281194,5.43494385,5.447129587,5.49883735,5.453733508,5.448713476,0.057315282,0.034273821,-0.017586038,0.077070541,0.03362816,-0.020474348,-0.034066495,0.060121123,-0.002358035,-0.014780197
83,5.532605505,5.539490372,5.48795196,5.503245219,5.477603148,5.438989284,5.45181626,5.493034382,5.450987688,5.448380837,0.060463543,0.03899869,-0.010241705,0.071393009,0.030934978,-0.01938684,-0.028821098,0.054345153,-0.005430291,-0.016360095
84,5.531160053,5.539947808,5.492062027,5.498433551,5.476372715,5.443464088,5.456703725,5.487856945,5.449141234,5.448758919,0.062525039,0.042773899,-0.00343663,0.065299986,0.028083894,-0.018142359,-0.023675872,0.048388169,-0.00814369,-0.017573501
85,5.529432974,5.53983132,5.49589419,5.494084402,5.475565174,5.448269671,5.461709026,5.48331606,5.448135707,5.449777276,0.063572561,0.045636973,0.00278852,0.058910177,0.025127032,-0.016772004,-0.018690037,0.042345403,-0.010495787,-0.018438639
86,5.527473489,5.539195845,5.499423697,5.490212896,5.475152452,5.453312148,5.466755292,5.479413264,5.447906913,5.451363472,0.063685635,0.047634081,0.008404568,0.052335267,0.022113114,-0.015305655,-0.013915183,0.036304446,-0.012489121,-0.018976621
87,5.525329307,5.538098075,5.502632068,5.486826397,5.47510381,5.458503154,5.471772194,5.476141469,5.448386281,5.45344423,0.062948843,0.048818615,0.013393144,0.045679096,0.019087131,-0.013771687,-0.009395299,0.030344794,-0.014130719,-0.019210904
88,5.523046144,5.536595552,5.50550676,5.483925135,5.4753865,5.463760506,5.476696276,5.473485862,5.449502184,5.455946478,0.06145023,0.049249816,0.017745927,0.039036999,0.016090087,-0.012196738,-0.005166896,0.024537539,-0.015431595,-0.019166764
89,5.5206673,5.53474583,5.508040789,5.481502866,5.475966389,5.469008717,5.481471157,5.471424814,5.451181171,5.458798303,0.059279814,0.048991443,0.021463816,0.032495332,0.013158825,-0.010605515,-0.001259222,0.018945202,-0.016406235,-0.018870796
90,5.518233313,5.532605709,5.510232307,5.479547556,5.47680854,5.474179386,5.486047632,5.469930804,5.453349113,5.461929798,0.056528208,0.048110508,0.024556065,0.026131156,0.010325923,-0.009020646,0.002305456,0.013621699,-0.017072085,-0.018350443
91,5.51578168,5.530230562,5.512084156,5.478042082,5.477877753,5.479211444,5.490383654,5.468971328,5.455932247,5.465273803,0.053285362,0.046676087,0.027039384,0.020012074,0.007619656,-0.007462577,0.005511493,0.00861242,-0.01744905,-0.017633558
92,5.513346644,5.52767373,5.513603396,5.476964928,5.479139059,5.484051291,5.494444234,5.468509794,5.45885812,5.468766546,0.049639431,0.044758209,0.028937021,0.01419621,0.005064015,-0.005949499,0.008349459,0.003954412,-0.017559002,-0.016747998
93,5.510959044,5.524986008,5.514800822,5.476290881,5.480558161,5.488652813,5.498201253,5.468506389,5.462056433,5.472348167,0.045675771,0.04242684,0.030277852,0.008732313,0.002678791,-0.004497323,0.01081569,-0.000323337,-0.017425312,-0.015721256
94,5.508646222,5.52221521,5.515690479,5.475991708,5.482101831,5.492977301,5.501633198,5.468918901,5.465459768,5.475963159,0.041476066,0.039750964,0.031095471,0.003659979,0.000479696,-0.003119673,0.012911796,-0.004199539,-0.017072401,-0.014580135
95,5.506431987,5.519405812,5.516289176,5.476036811,5.48373825,5.496993282,5.504724839,5.469703505,5.469004223,5.479560695,0.037117584,0.036797752,0.031427309,-0.00099003,-0.001521467,-0.001827924,0.014644153,-0.00766018,-0.016525323,-0.013350455
96,5.504336628,5.516598675,5.516616007,5.476393852,5.485437301,5.500676268,5.507466848,5.470815495,5.472629927,5.483094874,0.03267256,0.033631847,0.03131378,-0.005195372,-0.0033166,-0.000631256,0.016023376,-0.010698028,-0.015809372,-0.012056809
97,5.502376974,5.513830836,5.516691888,5.477029346,5.487170814,5.504008432,5.509855378,5.472209955,5.476281463,5.486524868,0.028207707,0.030314734,0.030797469,-0.008941651,-0.004901075,0.000463261,0.017063784,-0.013312108,-0.014949731,-0.010722346
98,5.500566489,5.511135379,5.516539114,5.477909207,5.488912756,5.506978232,5.511891611,5.473842377,5.479908193,5.489815002,0.023783837,0.026904222,0.029922365,-0.012221865,-0.006273472,0.001450567,0.017782868,-0.015507132,-0.013971146,-0.009368604
99,5.498915409,5.508541356,5.516180938,5.47899926,5.490639384,5.509579978,5.513581273,5.475669212,5.483464483,5.492934742,0.019455607,0.023454015,0.02873315,-0.015035822,-0.007435308,0.002327493,0.018200761,-0.017292916,-0.012897641,-0.008015373
100,5.497430902,5.506073784,5.515641171,5.480265703,5.492329343,5.511813375,5.514934139,5.47764836,5.486909848,5.495858628,0.015271359,0.020013381,0.027274538,-0.017389511,-0.008390738,0.003092625,0.01833973,-0.018683775,-0.011752266,-0.006680597
101,5.496117266,5.503753681,5.514943818,5.481675518,5.493963733,5.513683019,5.515963534,5.479739593,5.490209012,5.498566145,0.011273066,0.016626909,0.025590681,-0.019294449,-0.009146261,0.003746163,0.018223681,-0.01969792,-0.010556884,-0.005380305
102,5.494976128,5.501598165,5.514112746,5.483196837,5.495526131,5.515197893,5.516685825,5.481904915,5.49333189,5.501041533,0.007496361,0.013334353,0.023724636,-0.020767022,-0.009710419,0.004289767,0.01787769,-0.020356856,-0.009331992,-0.004128582
103,5.494006679,5.499620582,5.513171376,5.484799259,5.497002578,5.516370836,5.517119924,5.484108862,5.496253512,5.503273558,0.003970659,0.010170548,0.021717895,-0.021827815,-0.01009349,0.004726402,0.017327564,-0.020684794,-0.008096577,-0.002937557
104,5.493205906,5.497830685,5.512142417,5.486454118,5.498381542,5.51721802,5.517286802,5.486318732,5.498953878,5.505255242,0.000719332,0.007165408,0.01960998,-0.022500955,-0.010307195,0.005060174,0.016599428,-0.02070808,-0.006868003,-0.001817431
105,5.492568836,5.496234836,5.511047632,5.488134702,5.499653841,5.517758428,5.517209022,5.488504768,5.50141776,5.506983564,-0.002240034,0.004343984,0.017438101,-0.02281346,-0.01036441,0.005296174,0.015719351,-0.020454649,-0.005661932,-0.000776514
106,5.492088788,5.494836235,5.50990764,5.489816424,5.500812549,5.518013343,5.516910296,5.490640278,5.503634469,5.508459131,-0.004895339,0.001726579,0.015236875,-0.022794617,-0.010278887,0.005440315,0.014713006,-0.01995351,-0.004492277,0.000178704
107,5.491757615,5.493635169,5.508741745,5.491476955,5.501852883,5.518005851,5.51641506,5.492701706,5.505597572,5.509685835,-0.007239624,-0.000671078,0.013038111,-0.022475385,-0.010064994,0.005499181,0.013605363,-0.019234263,-0.003371177,0.001043473
108,5.491565951,5.492629284,5.507567802,5.49309631,5.502772064,5.517760374,5.515748088,5.494668651,5.507304586,5.510670503,-0.009270687,-0.00283762,0.010870646,-0.021887829,-0.009737463,0.005479878,0.012420429,-0.018326649,-0.002309003,0.001814684
109,5.491503446,5.491813856,5.506402123,5.494656892,5.503569169,5.517302219,5.514934131,5.496523851,5.508756644,5.511422528,-0.010990669,-0.004765788,0.008760236,-0.021064596,-0.009311168,0.005389888,0.011181013,-0.017260149,-0.001314384,0.002490757
110,5.491558998,5.491182072,5.505259393,5.496143511,5.504244977,5.516657164,5.513997592,5.498253114,5.509958147,5.51195351,-0.012405631,-0.006452147,0.006729505,-0.020038427,-0.008800911,0.005236938,0.00990854,-0.016063615,-0.000394253,0.003071521
111,5.491720964,5.49072532,5.504152636,5.497543358,5.504801793,5.515851072,5.512962237,5.49984523,5.510916403,5.512276902,-0.013525104,-0.007896779,0.004797929,-0.018841716,-0.008221232,0.005028873,0.008622889,-0.014764947,0.000446087,0.003558086
112,5.49197737,5.490433464,5.503093191,5.498845955,5.505243284,5.514909542,5.511850937,5.501291836,5.511641261,5.512407656,-0.014361647,-0.009102956,0.002981872,-0.017506116,-0.007586246,0.004773543,0.007342277,-0.013390813,0.001202881,0.003952707
113,5.492316099,5.490295122,5.502090718,5.50004308,5.505574302,5.513857594,5.510685451,5.502587269,5.512144747,5.512361889,-0.014930399,-0.0100768,0.00129466,-0.016062183,-0.006909489,0.004478698,0.006083173,-0.011966409,0.001873828,0.00425865
114,5.49272506,5.49029793,5.50115323,5.501128666,5.50580071,5.512719392,5.509486238,5.503728391,5.512440701,5.512156561,-0.01524864,-0.010826941,-0.000253322,-0.01453908,-0.006203798,0.004151894,0.004860235,-0.010515263,0.002457981,0.004480056
115,5.493192355,5.490428801,5.500287134,5.502098681,5.505929209,5.511518005,5.50827231,5.504714393,5.512544429,5.511809172,-0.015335365,-0.011364171,-0.001654487,-0.012964316,-0.005481204,0.003800411,0.003686291,-0.009059076,0.002955627,0.004621802
116,5.493706409,5.490674161,5.4994973,5.502950996,5.505967178,5.510275199,5.507061112,5.505546593,5.512472363,5.511337484,-0.015210873,-0.011701099,-0.002903894,-0.011363534,-0.004752846,0.003431183,0.002572331,-0.007617608,0.003368176,0.004689371
117,5.494256101,5.491020175,5.498787135,5.503685236,5.505922506,5.509011274,5.505868437,5.506228223,5.512241741,5.510759257,-0.014896379,-0.011851817,-0.003999066,-0.00976035,-0.004028907,0.003050735,0.001527539,-0.006208593,0.003698033,0.004688721
118,5.494830866,5.491452956,5.498158676,5.50430262,5.505803448,5.507744929,5.504708369,5.506764207,5.511870302,5.510092017,-0.014413647,-0.011831577,-0.004939795,-0.008176222,-0.003318571,0.002665141,0.000559331,-0.00484769,0.003948477,0.004626163
119,5.495420783,5.491958754,5.497612687,5.504805803,5.505618475,5.506493163,5.503593257,5.507160941,5.511376007,5.509352846,-0.013784655,-0.01165648,-0.005727935,-0.006630369,-0.002629988,0.002279979,-0.000326573,-0.003548475,0.004123535,0.004508244
120,5.496016648,5.49252412,5.497148773,5.505198703,5.505376148,5.505271208,5.502533712,5.507426069,5.51077678,5.508558194,-0.013031278,-0.011343187,-0.006367189,-0.005139724,-0.001970266,0.001900305,-0.001126072,-0.002322447,0.004227861,0.004341642
121,5.496610029,5.493136065,5.496765483,5.505486334,5.505084993,5.50409249,5.501538624,5.507568273,5.510090273,5.507723726,-0.012175014,-0.010908646,-0.006862885,-0.003718919,-0.001345474,0.001530634,-0.001836589,-0.00117907,0.004266615,0.004133058
122,5.497193308,5.493782182,5.496460435,5.505674641,5.504753392,5.502968621,5.500615207,5.507597053,5.509333661,5.50686418,-0.011236731,-0.01036984,-0.007221758,-0.002380309,-0.000760654,0.001174934,-0.002456961,-0.000125841,0.004245346,0.003889133
123,5.497759704,5.494450761,5.496230432,5.505770331,5.504389486,5.501909407,5.499769058,5.507522535,5.508523455,5.505993263,-0.010236452,-0.009743558,-0.00745173,-0.001134014,-0.000219854,0.000836618,-0.002987326,0.000831636,0.004169888,0.003616359
124,5.498303287,5.495130877,5.496071578,5.505780716,5.504001089,5.500922894,5.499004233,5.507355271,5.507675348,5.505123561,-0.009193165,-0.009046194,-0.007561694,1.20E-05,0.000273839,0.000518554,-0.003428999,0.001689541,0.00404625,0.003321012
125,5.498818977,5.495812463,5.495979393,5.505713559,5.503595617,5.500015419,5.498323335,5.507106066,5.506804079,5.504266482,-0.00812467,-0.008293566,-0.00756131,0.001051848,0.000718244,0.000223077,-0.003784347,0.002445726,0.003880524,0.003009085
126,5.499302533,5.496486363,5.495948933,5.505576932,5.503180023,5.499191685,5.497727614,5.506785807,5.505923333,5.503432207,-0.007047451,-0.007500757,-0.007460804,0.001981574,0.001112037,-4.80E-05,-0.004056662,0.003099591,0.003678797,0.002686238
127,5.499750531,5.497144372,5.49597489,5.505379078,5.50276075,5.49845485,5.497217078,5.506405317,5.50504565,5.502629675,-0.005976583,-0.006681987,-0.007270777,0.002799062,0.001454687,-0.000293329,-0.004250029,0.003651946,0.003447068,0.002357751
128,5.500160335,5.497779253,5.496051702,5.505128288,5.502343695,5.497806631,5.496790603,5.505975209,5.50418237,5.501866576,-0.004925659,-0.005850501,-0.007002037,0.003503872,0.001746388,-0.000512064,-0.004369197,0.004104868,0.003191179,0.00202849
129,5.500530059,5.498384744,5.496173649,5.504832785,5.501934177,5.497247411,5.496446059,5.505505776,5.503343591,5.501149365,-0.003906753,-0.005018488,-0.006665432,0.004097099,0.001987992,-0.000703767,-0.004419462,0.004461562,0.00291675,0.001702883
130,5.500858521,5.498955553,5.496334941,5.504500622,5.501536923,5.496776358,5.496180427,5.505006873,5.502538153,5.500483293,-0.002930392,-0.004197015,-0.006271702,0.004581214,0.002180935,-0.000868402,-0.004406538,0.004726208,0.002629129,0.001384898
131,5.501145193,5.499487335,5.496529803,5.504139594,5.501156061,5.496391552,5.495989921,5.504487837,5.501773636,5.499872447,-0.002005569,-0.003395983,-0.005831353,0.004959903,0.002327166,-0.001006296,-0.004336448,0.00490382,0.002333342,0.001078037
132,5.50139015,5.499976666,5.496752551,5.503757154,5.500795119,5.496090107,5.495870114,5.503957404,5.501056376,5.499319805,-0.001139761,-0.00262411,-0.005354531,0.005237908,0.002429069,-0.001118099,-0.004215413,0.005000099,0.002034059,0.000785329
133,5.501594014,5.500420997,5.496997657,5.50336035,5.500457034,5.495868301,5.49581605,5.503423655,5.500391497,5.498827298,-0.00033897,-0.001888915,-0.004850928,0.005420865,0.002489397,-0.001204746,-0.004049754,0.005021296,0.001735564,0.000509338
134,5.50175789,5.500818614,5.497259809,5.502955766,5.500144168,5.495721701,5.495822361,5.502893964,5.499782954,5.498395882,0.000392217,-0.00119674,-0.004329692,0.005515147,0.002511199,-0.00126742,-0.003845795,0.004974077,0.001441733,0.000252168
135,5.501883312,5.501168578,5.497533959,5.502549481,5.499858331,5.495645289,5.495883377,5.502374969,5.499233591,5.498025616,0.00105056,-0.000552769,-0.003799358,0.00552771,0.002497749,-0.00130751,-0.003609785,0.004865398,0.001156024,1.55E-05
136,5.501972179,5.501470668,5.497815369,5.502147031,5.499600808,5.495633582,5.49599323,5.501872553,5.498745206,5.497715743,0.001634084,3.89E-05,-0.003267792,0.00546595,0.002452488,-0.001326576,-0.003347815,0.004702383,0.000881467,-0.000199492
137,5.502026701,5.501725317,5.498099643,5.501753393,5.499372389,5.495680748,5.496145945,5.501391835,5.498318621,5.497464777,0.002141985,0.000575371,-0.002742146,0.005337562,0.002378959,-0.001326312,-0.003065757,0.00449222,0.000620661,-0.000391912
138,5.502049336,5.501933546,5.498382754,5.501372962,5.499173406,5.495780715,5.496335536,5.500937172,5.497953765,5.49727059,0.002574539,0.001054554,-0.002228833,0.005150411,0.002280749,-0.001308511,-0.002769207,0.004242051,0.000375787,-0.000561321
139,5.502042735,5.502096896,5.498661062,5.501009554,5.499003769,5.495927275,5.496556081,5.500512171,5.497649756,5.497130498,0.002932991,0.001475437,-0.001733509,0.004912411,0.002161444,-0.001275031,-0.002463433,0.003958891,0.000148611,-0.000707608
140,5.502009694,5.502217359,5.498931329,5.500666406,5.49886301,5.496114175,5.496801796,5.500119716,5.497404988,5.497041351,0.003219451,0.001837845,-0.001261067,0.004631418,0.002024573,-0.001227769,-0.002153338,0.00364954,-5.95E-05,-0.000830978
141,5.501953098,5.502297311,5.499190721,5.500346186,5.498750321,5.496335209,5.497067099,5.499761991,5.49721722,5.496999614,0.003436791,0.002142389,-0.000815646,0.004315131,0.001873574,-0.001168625,-0.001843428,0.003320517,-0.000247554,-0.00093192
142,5.501875878,5.502339444,5.499436813,5.500051012,5.498664596,5.496584292,5.497346667,5.499440517,5.497083661,5.497001452,0.003588528,0.002390393,-0.000400642,0.003971002,0.001711753,-0.001099481,-0.001537789,0.002977997,-0.00041492,-0.001011173
143,5.501780964,5.5023467,5.499667577,5.499782475,5.498604475,5.496855531,5.497635478,5.499156197,5.497001065,5.49704281,0.003678726,0.002583806,-1.87E-05,0.003606163,0.001542254,-0.001022181,-0.001240073,0.002627763,-0.000561297,-0.001069698
144,5.501671252,5.502322213,5.499881378,5.499541665,5.498568386,5.497143287,5.497928855,5.498909355,5.496965808,5.497119481,0.003711884,0.002725119,0.000328082,0.003227359,0.00136803,-0.000938501,-0.000953489,0.002275165,-0.00068669,-0.001108638
145,5.501549565,5.502269244,5.500076957,5.499329205,5.498554582,5.497442221,5.498222491,5.498699793,5.496973975,5.497227184,0.003692842,0.002817283,0.000638463,0.002840898,0.001191825,-0.00085014,-0.000680801,0.001925088,-0.000791383,-0.001129291
146,5.501418622,5.502191133,5.50025341,5.499145283,5.498561185,5.497747342,5.498512476,5.498526833,5.497021441,5.497361621,0.003626683,0.002863627,0.000911672,0.002452603,0.001016154,-0.000758701,-0.000424334,0.001581933,-0.000875906,-0.001133077
147,5.501281014,5.50209124,5.500410174,5.498989694,5.498586219,5.498054039,5.498795309,5.498389379,5.497103941,5.497518538,0.003518642,0.002867776,0.001147531,0.002067784,0.000843294,-0.000665681,-0.000185981,0.001249603,-0.000941006,-0.001121508
148,5.50113918,5.501972905,5.500546994,5.498861876,5.498627646,5.498358106,5.499067909,5.498285965,5.497217139,5.497693779,0.003374026,0.002833582,0.001346375,0.001691212,0.000675271,-0.000572456,3.28E-05,0.000931493,-0.000987621,-0.001096158
149,5.50099539,5.501839401,5.500663907,5.49876095,5.498683403,5.498655762,5.499327614,5.498214809,5.497356697,5.497883326,0.003198134,0.002765044,0.001508996,0.00132711,0.000513863,-0.00048028,0.000230858,0.000630498,-0.001016844,-0.00105864
150,5.500851727,5.5016939,5.500761207,5.498685765,5.498751425,5.49894366,5.49957218,5.498173868,5.497518327,5.498083348,0.002996189,0.00266625,0.001636594,0.000979143,0.000360594,-0.000390277,0.000407553,0.000349019,-0.001029898,-0.001010575
151,5.500710083,5.501539438,5.500839422,5.498634934,5.498829676,5.499218892,5.499799771,5.498160889,5.497697848,5.498290228,0.002773274,0.002541306,0.001730721,0.000650424,0.000216739,-0.000303436,0.000562502,8.90E-05,-0.001028108,-0.000953578
152,5.500572146,5.501378891,5.500899282,5.498606875,5.498916175,5.499478988,5.500008945,5.498173454,5.497891227,5.498500591,0.002534282,0.002394286,0.001793227,0.000343522,8.33E-05,-0.000220616,0.000695666,-0.000148174,-0.001012871,-0.00088923
153,5.500439399,5.501214947,5.500941696,5.498599854,5.499009013,5.499721905,5.500198639,5.498209035,5.498094622,5.498711332,0.002283864,0.002229181,0.001826212,6.05E-05,-3.88E-05,-0.000142539,0.000807298,-0.000361411,-0.000985633,-0.000819062
154,5.50031312,5.501050091,5.500967715,5.498612015,5.499106374,5.499946018,5.500368143,5.498265029,5.498304413,5.498919624,0.002026392,0.002049848,0.001831972,-0.000197162,-0.000149169,-6.98E-05,0.000897913,-0.000550124,-0.000947867,-0.000744544
155,5.500194381,5.50088659,5.500978513,5.498641423,5.499206552,5.5001501,5.500517083,5.498338807,5.498517232,5.499122939,0.001765927,0.001859979,0.001812948,-0.000428345,-0.00024732,-2.87E-06,0.000968257,-0.000714086,-0.000901046,-0.000667064
156,5.500084057,5.500726484,5.500975357,5.498686093,5.49930796,5.500333305,5.500645391,5.498427746,5.498729981,5.499319045,0.001506194,0.001663063,0.001771688,-0.000632459,-0.000333111,5.79E-05,0.001019273,-0.000853417,-0.00084663,-0.000587923
157,5.499982831,5.500571577,5.500959579,5.49874402,5.499409141,5.500495138,5.500753278,5.498529265,5.49893985,5.499506014,0.001250563,0.001462358,0.001710794,-0.000809306,-0.000406551,0.000112286,0.001052076,-0.000968552,-0.00078604,-0.000508321
158,5.499891199,5.50042344,5.500932558,5.498813212,5.499508778,5.500635437,5.500841206,5.498640856,5.499144328,5.499682215,0.00100204,0.001260872,0.001632891,-0.000959069,-0.00046781,0.000160149,0.001067917,-0.001060208,-0.000720652,-0.000429357
159,5.499809487,5.500283406,5.50089569,5.498891708,5.499605694,5.500754336,5.500909859,5.498760111,5.499341206,5.499846314,0.000763255,0.001061343,0.001540582,-0.001082273,-0.000517206,0.000201463,0.001068155,-0.001129343,-0.000651774,-0.000352015
160,5.499737859,5.500152581,5.500850377,5.498977611,5.499698859,5.500852244,5.500960111,5.498884741,5.499528583,5.499997258,0.000536468,0.000866234,0.001436425,-0.001179745,-0.000555182,0.000236286,0.001054232,-0.001177128,-0.000580642,-0.000277171
161,5.499676331,5.500031844,5.500797999,5.499069096,5.499787386,5.500929806,5.500993,5.499012599,5.499704856,5.500134267,0.000323571,0.000677716,0.001322893,-0.001252576,-0.000582292,0.000264758,0.001027643,-0.001204905,-0.000508406,-0.000205583
162,5.49962478,5.499921859,5.500739903,5.499164436,5.499870533,5.500987879,5.501009699,5.499141693,5.499868721,5.500256816,0.000126097,0.000497676,0.001202358,-0.001302083,-0.000599185,0.00028709,0.000989911,-0.00121416,-0.000436125,-0.000137899
163,5.499582968,5.499823087,5.50067739,5.499262013,5.499947698,5.501027498,5.501011485,5.499270201,5.500019156,5.500364622,-5.48E-05,0.000327712,0.001077062,-0.001329769,-0.000606581,0.000303555,0.000942568,-0.001206483,-0.00036476,-7.47E-05
164,5.499550546,5.499735799,5.500611693,5.499360327,5.500018411,5.501049847,5.500999714,5.499396475,5.500155413,5.500457622,-0.000218167,0.000169142,0.000949107,-0.001337288,-0.000605261,0.000314478,0.000887129,-0.001183545,-0.00029517,-1.63E-05
165,5.499527074,5.499660087,5.50054398,5.499458009,5.500082336,5.501056228,5.500975798,5.49951905,5.500277001,5.500535956,-0.000363553,2.30E-05,0.00082043,-0.001326407,-0.000596051,0.000320227,0.000825078,-0.00114706,-0.000228113,3.69E-05
166,5.499512034,5.499595881,5.500475331,5.499553824,5.500139252,5.501048036,5.500941176,5.499636647,5.500383667,5.500599944,-0.000490669,-0.000109901,0.000692803,-0.001298973,-0.000579802,0.000321204,0.000757848,-0.001098767,-0.000164243,8.47E-05
167,5.499504846,5.499542968,5.500406743,5.499646677,5.500189057,5.501026727,5.500897299,5.49974817,5.500475381,5.500650066,-0.000599523,-0.000229055,0.000567818,-0.001256881,-0.000557381,0.000317839,0.000686809,-0.001040396,-0.000104109,0.000126945
168,5.499504878,5.499501001,5.500339118,5.499735613,5.500231749,5.500993797,5.500845604,5.499852703,5.500552313,5.500686943,-0.000690365,-0.000334147,0.000446884,-0.001202045,-0.000529656,0.000310578,0.000613253,-0.000973655,-4.82E-05,0.000163594
169,5.499511461,5.499469525,5.500273263,5.499819817,5.500267421,5.500950758,5.500787498,5.499949511,5.500614812,5.500711313,-0.000763659,-0.000425089,0.000331228,-0.00113637,-0.000497485,0.000299878,0.000538387,-0.000900201,3.24E-06,0.000194687
170,5.499523902,5.499447984,5.500209885,5.499898613,5.50029625,5.500899116,5.500724345,5.500038027,5.500663387,5.50072401,-0.000820059,-0.000501985,0.000221893,-0.001061731,-0.000461705,0.000286198,0.000463323,-0.000821627,4.98E-05,0.000220325
171,5.499541494,5.499435745,5.500149594,5.499971457,5.500318489,5.50084035,5.500657448,5.500117846,5.500698683,5.500725946,-0.000860382,-0.000565118,0.00011974,-0.000979943,-0.000423125,0.000269996,0.000389074,-0.000739449,9.15E-05,0.000240673
172,5.499563527,5.499432107,5.500092903,5.500037936,5.500334453,5.500775899,5.500588038,5.500188717,5.500721463,5.500718093,-0.000885583,-0.000614927,2.55E-05,-0.000892752,-0.000382513,0.000251719,0.000316547,-0.000655087,0.000128051,0.000255953
173,5.499589299,5.499436324,5.500040228,5.50009776,5.500344511,5.50070714,5.500517268,5.50025053,5.500732583,5.50070146,-0.000896727,-0.000651984,-6.04E-05,-0.000801812,-0.000340597,0.000231801,0.000246542,-0.000569861,0.00015954,0.00026643
174,5.499618122,5.499447613,5.499991897,5.500150753,5.500349078,5.500635384,5.5004462,5.500303305,5.500732976,5.50067708,-0.000894968,-0.00067698,-0.000137579,-0.000708674,-0.000298051,0.000210659,0.000179753,-0.000484979,0.000186002,0.00027241
175,5.499649332,5.499465169,5.499948145,5.500196844,5.5003486,5.500561858,5.500375802,5.50034718,5.500723628,5.500645993,-0.000881523,-0.0006907,-0.00020576,-0.000614775,-0.000255496,0.000188684,0.000116766,-0.000401532,0.000207553,0.000274231
176,5.499682296,5.499488181,5.49990913,5.500236064,5.500343551,5.500487698,5.500306945,5.500382398,5.500705566,5.500609231,-0.000857653,-0.000694006,-0.000264906,-0.000521427,-0.000213498,0.000166246,5.81E-05,-0.000320493,0.000224362,0.000272254
177,5.499716415,5.499515838,5.499874928,5.500268528,5.500334421,5.500413946,5.500240397,5.500409293,5.500679834,5.500567806,-0.000824637,-0.000687819,-0.000315071,-0.000429817,-0.000172561,0.000143683,4.03E-06,-0.000242711,0.000236646,0.000266855
178,5.49975113,5.499547345,5.499845547,5.500294432,5.500321709,5.50034154,5.500176826,5.500428281,5.500647485,5.500522698,-0.000783761,-0.000673098,-0.000356421,-0.000340995,-0.000133128,0.000121307,-4.51E-05,-0.000168916,0.000244659,0.000258424
179,5.499785926,5.499581927,5.499820931,5.500314041,5.500305914,5.500271314,5.500116798,5.500439841,5.500609557,5.500474845,-0.000736291,-0.000650829,-0.000389226,-0.000255879,-9.56E-05,9.94E-05,-8.90E-05,-9.97E-05,0.000248692,0.000247352
180,5.499820336,5.499618844,5.499800963,5.500327678,5.500287532,5.500203996,5.50006078,5.500444508,5.500567071,5.500425135,-0.000683468,-0.000622005,-0.000413842,-0.000175254,-6.02E-05,7.82E-05,-0.000127716,-3.56E-05,0.00024906,0.00023403
181,5.499853939,5.499657389,5.499785478,5.500335714,5.500267044,5.500140207,5.500009141,5.500442859,5.500521009,5.500374398,-0.000626486,-0.000587615,-0.0004307,-9.98E-05,-2.74E-05,5.79E-05,-0.000161146,2.31E-05,0.000246096,0.000218843
182,5.499886365,5.499696903,5.499774266,5.500338562,5.500244917,5.500080467,5.499962161,5.5004355,5.500472313,5.5003234,-0.000566484,-0.000548628,-0.000440296,-3.00E-05,2.80E-06,3.88E-05,-0.000189348,7.60E-05,0.00024015,0.000202165
183,5.499917295,5.499736771,5.49976708,5.500336664,5.500221595,5.50002519,5.49992003,5.500423056,5.500421872,5.500272841,-0.000504536,-0.000505986,-0.000443175,3.38E-05,3.02E-05,2.09E-05,-0.000212433,0.000122994,0.000231574,0.000184355
184,5.499946456,5.499776434,5.499763643,5.500330485,5.500197499,5.499974696,5.499882857,5.500406163,5.500370514,5.50022335,-0.000441642,-0.000460593,-0.000439921,9.12E-05,5.46E-05,4.34E-06,-0.000230569,0.000164031,0.000220726,0.000165752
185,5.499973628,5.499815386,5.499763653,5.500320503,5.500173017,5.49992921,5.499850675,5.500385457,5.500319005,5.500175482,-0.000378723,-0.000413304,-0.000431143,0.000142087,7.60E-05,-1.07E-05,-0.000243974,0.000199098,0.000207961,0.000146677
186,5.499998633,5.499853177,5.49976679,5.500307201,5.500148512,5.499888872,5.499823449,5.500361564,5.500268039,5.500129722,-0.000316613,-0.00036492,-0.000417471,0.00018638,9.45E-05,-2.42E-05,-0.000252909,0.000228283,0.000193624,0.000127426
187,5.500021342,5.499889413,5.499772725,5.500291064,5.500124308,5.499853738,5.499801079,5.500335097,5.500218243,5.500086479,-0.00025606,-0.000316183,-0.000399537,0.000224107,0.000109957,-3.62E-05,-0.000257668,0.000251746,0.000178051,0.000108269
188,5.500041667,5.499923759,5.499781119,5.500272567,5.500100699,5.499823792,5.499783414,5.500306642,5.500170166,5.500046094,-0.000197722,-0.000267771,-0.000377974,0.000255375,0.000122558,-4.65E-05,-0.000258576,0.000269704,0.000161562,8.95E-05
189,5.500059559,5.499955936,5.499791633,5.500252173,5.500077942,5.49979895,5.49977025,5.500276762,5.500124286,5.500008837,-0.000142166,-0.000220295,-0.000353402,0.000280368,0.000132371,-5.53E-05,-0.000255977,0.00028243,0.00014446,7.12E-05
190,5.500075006,5.499985718,5.499803933,5.500230329,5.500056259,5.499779069,5.499761347,5.500245984,5.500081007,5.49997491,-8.99E-05,-0.000174297,-0.000326427,0.000299337,0.000139523,-6.26E-05,-0.000250229,0.000290239,0.000127029,5.37E-05
191,5.500088031,5.500012932,5.49981769,5.500207458,5.500035838,5.499763953,5.499756427,5.500214797,5.500040662,5.499944456,-4.12E-05,-0.000130248,-0.000297626,0.000312587,0.000144166,-6.83E-05,-0.000241701,0.000293483,0.00010953,3.71E-05
192,5.500098684,5.500037457,5.499832587,5.500183956,5.500016833,5.499753361,5.499755186,5.500183654,5.500003512,5.499917556,3.46E-06,-8.86E-05,-0.000267552,0.000320473,0.000146471,-7.26E-05,-0.000230762,0.000292542,9.22E-05,2.15E-05
193,5.500107046,5.500059215,5.499848322,5.500160195,5.499999364,5.499747014,5.499757302,5.500152962,5.499969754,5.499894237,4.40E-05,-4.95E-05,-0.000236718,0.000323386,0.000146624,-7.55E-05,-0.000217781,0.000287815,7.53E-05,7.12E-06
194,5.500113216,5.500078176,5.499864608,5.500136512,5.49998352,5.499744604,5.499762434,5.500123085,5.499939521,5.499874477,8.01E-05,-1.35E-05,-0.000205605,0.000321749,0.000144822,-7.72E-05,-0.000203118,0.000279715,5.89E-05,-6.04E-06
195,5.500117316,5.500094347,5.499881179,5.500113214,5.499969361,5.499745797,5.499770237,5.500094344,5.499912887,5.499858207,0.000111914,1.94E-05,-0.00017465,0.000316004,0.000141269,-7.77E-05,-0.000187123,0.000268662,4.32E-05,-1.79E-05
196,5.500119484,5.500107772,5.499897789,5.500090573,5.499956918,5.499750246,5.499780359,5.500067015,5.499889871,5.49984532,0.000139259,4.90E-05,-0.000144247,0.000306607,0.000136174,-7.71E-05,-0.000170131,0.000255076,2.85E-05,-2.84E-05
197,5.500119869,5.500118528,5.499914215,5.500068829,5.499946196,5.499757589,5.499792452,5.500041327,5.499870444,5.499835674,0.00016223,7.52E-05,-0.000114749,0.000294021,0.000129749,-7.56E-05,-0.00015246,0.00023937,1.47E-05,-3.76E-05
198,5.500118632,5.500126719,5.499930257,5.500048186,5.49993718,5.499767462,5.499806173,5.50001747,5.499854529,5.499829095,0.000180926,9.80E-05,-8.65E-05,0.000278707,0.000122201,-7.32E-05,-0.000134406,0.000221949,2.01E-06,-4.54E-05
199,5.500115938,5.500132475,5.499945737,5.500028816,5.499929829,5.499779499,5.49982119,5.49999559,5.499842013,5.499825388,0.000195498,0.000117372,-5.96E-05,0.000261122,0.000113733,-7.00E-05,-0.000116244,0.000203202,-9.53E-06,-5.19E-05
200,5.50011196,5.500135944,5.499960502,5.500010857,5.499924088,5.499793341,5.499837184,5.499975793,5.499832748,5.499824336,0.000206132,0.000133404,-3.45E-05,0.000241707,0.000104544,-6.62E-05,-9.82E-05,0.0001835,-1.99E-05,-5.72E-05
201,5.500106867,5.500137292,5.499974424,5.499994417,5.499919883,5.499808638,5.499853853,5.49995815,5.499826553,5.499825707,0.000213053,0.000146186,-1.13E-05,0.000220889,9.48E-05,-6.19E-05,-8.06E-05,0.000163193,-2.90E-05,-6.11E-05
202,5.500100831,5.500136698,5.499987396,5.499979572,5.499917128,5.499825052,5.499870915,5.499942693,5.499823229,5.499829258,0.000216514,0.000155849,9.98E-06,0.000199074,8.47E-05,-5.72E-05,-6.35E-05,0.000142605,-3.69E-05,-6.39E-05
203,5.500094018,5.500134349,5.499999334,5.499966372,5.499915725,5.499842263,5.499888106,5.499929425,5.499822552,5.499834741,0.000216788,0.000162555,2.91E-05,0.000176643,7.45E-05,-5.21E-05,-4.71E-05,0.000122034,-4.36E-05,-6.56E-05
204,5.500086592,5.500130439,5.500010176,5.499954838,5.499915567,5.499859969,5.499905187,5.49991832,5.499824287,5.499841904,0.000214166,0.000166489,4.61E-05,0.000153949,6.42E-05,-4.69E-05,-3.17E-05,0.000101752,-4.91E-05,-6.63E-05
205,5.500078706,5.500125164,5.50001988,5.49994497,5.499916542,5.499877891,5.499921942,5.499909323,5.499828187,5.499850497,0.000208952,0.000167854,6.09E-05,0.000131318,5.40E-05,-4.15E-05,-1.72E-05,8.20E-05,-5.34E-05,-6.60E-05
206,5.500070509,5.500118721,5.500028422,5.499936744,5.499918532,5.49989577,5.49993818,5.49990236,5.499834001,5.499860273,0.000201454,0.000166871,7.36E-05,0.000109043,4.40E-05,-3.60E-05,-3.90E-06,6.30E-05,-5.66E-05,-6.49E-05
207,5.500062137,5.500111302,5.500035797,5.499930116,5.499921415,5.499913374,5.499953733,5.499897334,5.499841475,5.499870995,0.000191984,0.00016377,8.41E-05,8.74E-05,3.44E-05,-3.06E-05,8.25E-06,4.49E-05,-5.88E-05,-6.30E-05
208,5.500053717,5.500103096,5.500042016,5.499925027,5.499925073,5.499930495,5.49996846,5.499894132,5.499850355,5.499882432,0.000180848,0.000158788,9.25E-05,6.66E-05,2.52E-05,-2.53E-05,1.92E-05,2.79E-05,-6.00E-05,-6.05E-05
209,5.500045365,5.500094285,5.500047104,5.499921402,5.499929383,5.499946952,5.499982241,5.499892629,5.499860395,5.499894367,0.000168349,0.000152164,9.89E-05,4.68E-05,1.65E-05,-2.01E-05,2.88E-05,1.21E-05,-6.03E-05,-5.74E-05
210,5.500037185,5.500085041,5.500051096,5.499919152,5.49993423,5.499962588,5.499994981,5.499892685,5.499871353,5.499906596,0.000154778,0.00014414,0.000103367,2.83E-05,8.42E-06,-1.51E-05,3.72E-05,-2.40E-06,-5.97E-05,-5.38E-05
211,5.500029271,5.500075527,5.500054043,5.499918181,5.499939498,5.499977272,5.500006609,5.499894157,5.499883,5.499918929,0.000140415,0.00013495,0.000106084,1.10E-05,9.62E-07,-1.04E-05,4.43E-05,-1.55E-05,-5.85E-05,-4.99E-05
212,5.500021701,5.500065894,5.500056001,5.499918384,5.49994508,5.499990898,5.500017073,5.499896894,5.499895118,5.499931194,0.000125521,0.000124824,0.000107146,-4.72E-06,-5.81E-06,-6.02E-06,5.02E-05,-2.72E-05,-5.65E-05,-4.56E-05
213,5.500014545,5.50005628,5.500057037,5.499919647,5.499950872,5.500003383,5.500026342,5.499900743,5.499907503,5.499943235,0.000110345,0.000113983,0.00010669,-1.90E-05,-1.19E-05,-1.95E-06,5.48E-05,-3.75E-05,-5.40E-05,-4.11E-05
214,5.500007859,5.500046811,5.500057222,5.499921858,5.499956779,5.500014668,5.500034405,5.499905549,5.499919966,5.499954913,9.51E-05,0.000102636,0.000104865,-3.16E-05,-1.72E-05,1.78E-06,5.83E-05,-4.63E-05,-5.10E-05,-3.65E-05
215,5.500001687,5.500037598,5.500056633,5.499924898,5.499962711,5.500024714,5.500041266,5.499911161,5.499932335,5.499966107,8.00E-05,9.10E-05,0.00010182,-4.27E-05,-2.19E-05,5.13E-06,6.07E-05,-5.37E-05,-4.77E-05,-3.19E-05
216,5.499996064,5.500028741,5.500055348,5.499928652,5.499968588,5.500033503,5.500046946,5.49991743,5.499944456,5.499976713,6.53E-05,7.92E-05,9.77E-05,-5.22E-05,-2.58E-05,8.11E-06,6.21E-05,-5.97E-05,-4.40E-05,-2.73E-05
217,5.499991014,5.500020323,5.500053449,5.499933002,5.499974336,5.500041036,5.500051479,5.499924211,5.499956189,5.499986646,5.10E-05,6.75E-05,9.27E-05,-6.01E-05,-2.90E-05,1.07E-05,6.26E-05,-6.43E-05,-4.00E-05,-2.27E-05
218,5.49998655,5.500012414,5.500051019,5.499937837,5.499979892,5.500047327,5.50005491,5.499931369,5.499967417,5.499995837,3.74E-05,5.59E-05,8.69E-05,-6.65E-05,-3.15E-05,1.29E-05,6.21E-05,-6.77E-05,-3.59E-05,-1.82E-05
219,5.499982678,5.500005074,5.500048138,5.499943047,5.499985201,5.50005241,5.500057297,5.499938772,5.499978036,5.500004232,2.46E-05,4.47E-05,8.05E-05,-7.14E-05,-3.34E-05,1.48E-05,6.09E-05,-6.98E-05,-3.17E-05,-1.39E-05
220,5.499979393,5.499998346,5.500044886,5.499948529,5.499990213,5.500056329,5.500058705,5.4999463,5.499987964,5.500011794,1.26E-05,3.39E-05,7.36E-05,-7.50E-05,-3.47E-05,1.62E-05,5.90E-05,-7.09E-05,-2.75E-05,-9.88E-06
221,5.499976685,5.499992262,5.500041341,5.499954185,5.499994892,5.500059139,5.500059205,5.499953843,5.499997132,5.5000185,1.59E-06,2.37E-05,6.64E-05,-7.72E-05,-3.53E-05,1.73E-05,5.65E-05,-7.09E-05,-2.33E-05,-6.06E-06
222,5.499974536,5.499986844,5.500037577,5.499959924,5.499999205,5.500060906,5.500058875,5.499961299,5.50000549,5.50002434,-8.45E-06,1.41E-05,5.90E-05,-7.81E-05,-3.55E-05,1.81E-05,5.34E-05,-6.99E-05,-1.91E-05,-2.51E-06
223,5.499972923,5.499982101,5.500033664,5.499965662,5.500003129,5.500061704,5.500057796,5.499968577,5.500013001,5.500029318,-1.74E-05,5.22E-06,5.15E-05,-7.80E-05,-3.52E-05,1.86E-05,5.00E-05,-6.82E-05,-1.51E-05,7.48E-07
224,5.499971818,5.499978035,5.500029667,5.499971324,5.500006649,5.50006161,5.500056052,5.499975597,5.500019645,5.500033446,-2.54E-05,-2.91E-06,4.40E-05,-7.68E-05,-3.44E-05,1.88E-05,4.62E-05,-6.56E-05,-1.13E-05,3.69E-06
225,5.499971188,5.499974635,5.500025648,5.499976841,5.500009755,5.50006071,5.500053727,5.499982291,5.500025414,5.50003675,-3.22E-05,-1.03E-05,3.66E-05,-7.47E-05,-3.32E-05,1.87E-05,4.21E-05,-6.25E-05,-7.70E-06,6.31E-06
226,5.499970998,5.499971886,5.500021661,5.499982154,5.500012444,5.500059089,5.500050907,5.499988599,5.500030312,5.500039262,-3.80E-05,-1.68E-05,2.94E-05,-7.19E-05,-3.18E-05,1.84E-05,3.79E-05,-5.88E-05,-4.31E-06,8.61E-06
227,5.49997121,5.499969764,5.500017756,5.499987212,5.50001472,5.500056836,5.500047673,5.499994475,5.500034356,5.500041021,-4.28E-05,-2.25E-05,2.25E-05,-6.83E-05,-3.00E-05,1.78E-05,3.35E-05,-5.47E-05,-1.18E-06,1.06E-05
228,5.499971783,5.499968238,5.500013978,5.499991971,5.50001659,5.50005404,5.500044107,5.499999879,5.500037571,5.500042074,-4.65E-05,-2.74E-05,1.59E-05,-6.42E-05,-2.80E-05,1.71E-05,2.91E-05,-5.02E-05,1.68E-06,1.22E-05
229,5.499972677,5.499967274,5.500010364,5.499996396,5.500018067,5.500050786,5.500040288,5.500004786,5.500039991,5.500042473,-4.93E-05,-3.14E-05,9.72E-06,-5.96E-05,-2.58E-05,1.62E-05,2.48E-05,-4.55E-05,4.25E-06,1.36E-05
230,5.499973849,5.499966833,5.500006948,5.500000459,5.500019169,5.500047162,5.500036289,5.500009174,5.500041657,5.500042273,-5.12E-05,-3.47E-05,3.99E-06,-5.46E-05,-2.35E-05,1.52E-05,2.05E-05,-4.06E-05,6.53E-06,1.46E-05
231,5.49997526,5.499966871,5.500003756,5.50000414,5.500019915,5.500043248,5.500032179,5.500013036,5.500042618,5.500041532,-5.22E-05,-3.72E-05,-1.26E-06,-4.94E-05,-2.11E-05,1.41E-05,1.63E-05,-3.56E-05,8.51E-06,1.53E-05
232,5.499976867,5.499967344,5.500000809,5.500007425,5.500020328,5.500039124,5.500028024,5.500016367,5.500042926,5.500040309,-5.25E-05,-3.90E-05,-6.01E-06,-4.40E-05,-1.86E-05,1.29E-05,1.23E-05,-3.07E-05,1.02E-05,1.58E-05
233,5.499978631,5.499968206,5.499998125,5.500010308,5.500020434,5.500034864,5.500023883,5.500019173,5.500042637,5.500038666,-5.20E-05,-4.01E-05,-1.02E-05,-3.85E-05,-1.61E-05,1.16E-05,8.51E-06,-2.57E-05,1.16E-05,1.60E-05
234,5.499980516,5.499969409,5.499995714,5.500012788,5.500020259,5.500030537,5.500019808,5.500021466,5.50004181,5.500036663,-5.09E-05,-4.06E-05,-1.39E-05,-3.30E-05,-1.36E-05,1.03E-05,4.96E-06,-2.09E-05,1.27E-05,1.60E-05
235,5.499982484,5.499970906,5.499993582,5.500014868,5.500019832,5.500026206,5.500015849,5.500023262,5.500040506,5.50003436,-4.92E-05,-4.05E-05,-1.71E-05,-2.76E-05,-1.12E-05,9.02E-06,1.67E-06,-1.63E-05,1.35E-05,1.58E-05
236,5.499984501,5.499972649,5.499991733,5.50001656,5.500019183,5.500021929,5.500012046,5.500024584,5.500038787,5.500031816,-4.70E-05,-3.98E-05,-1.98E-05,-2.23E-05,-8.85E-06,7.70E-06,-1.34E-06,-1.19E-05,1.41E-05,1.54E-05
237,5.499986537,5.499974593,5.499990165,5.500017876,5.500018339,5.500017757,5.500008436,5.500025458,5.500036713,5.500029086,-4.44E-05,-3.87E-05,-2.19E-05,-1.72E-05,-6.60E-06,6.40E-06,-4.05E-06,-7.68E-06,1.45E-05,1.48E-05
238,5.499988563,5.499976694,5.499988872,5.500018833,5.500017331,5.500013737,5.500005048,5.500025914,5.500034345,5.500026223,-4.14E-05,-3.72E-05,-2.36E-05,-1.24E-05,-4.47E-06,5.14E-06,-6.45E-06,-3.79E-06,1.46E-05,1.41E-05
239,5.499990553,5.499978908,5.499987846,5.500019452,5.500016187,5.500009907,5.500001907,5.500025985,5.500031742,5.500023278,-3.82E-05,-3.53E-05,-2.48E-05,-7.85E-06,-2.48E-06,3.93E-06,-8.55E-06,-2.07E-07,1.45E-05,1.32E-05
240,5.499992483,5.499981197,5.499987075,5.500019757,5.500014934,5.5000063,5.499999031,5.500025706,5.50002896,5.500020298,-3.48E-05,-3.32E-05,-2.55E-05,-3.61E-06,-6.37E-07,2.78E-06,-1.03E-05,3.05E-06,1.42E-05,1.23E-05
241,5.499994335,5.499983523,5.499986547,5.500019771,5.5000136,5.500002943,5.499996434,5.500025112,5.500026051,5.500017325,-3.12E-05,-3.08E-05,-2.59E-05,2.87E-07,1.04E-06,1.70E-06,-1.18E-05,5.96E-06,1.38E-05,1.13E-05
242,5.49999609,5.499985852,5.499986247,5.500019523,5.500012209,5.499999859,5.499994125,5.50002424,5.500023067,5.500014397,-2.75E-05,-2.82E-05,-2.59E-05,3.82E-06,2.55E-06,6.93E-07,-1.30E-05,8.52E-06,1.32E-05,1.02E-05
243,5.499997734,5.499988152,5.499986156,5.500019039,5.500010785,5.499997061,5.499992108,5.500023129,5.500020054,5.50001155,-2.39E-05,-2.55E-05,-2.55E-05,6.97E-06,3.88E-06,-2.28E-07,-1.39E-05,1.07E-05,1.25E-05,9.10E-06
244,5.499999256,5.499990397,5.499986256,5.500018348,5.50000935,5.499994562,5.499990381,5.500021814,5.500017054,5.500008814,-2.02E-05,-2.27E-05,-2.48E-05,9.74E-06,5.04E-06,-1.06E-06,-1.46E-05,1.26E-05,1.17E-05,7.97E-06
245,5.500000648,5.499992561,5.49998653,5.500017478,5.500007924,5.499992365,5.499988942,5.500020332,5.500014106,5.500006214,-1.66E-05,-1.98E-05,-2.39E-05,1.21E-05,6.03E-06,-1.80E-06,-1.50E-05,1.41E-05,1.08E-05,6.85E-06
246,5.500001901,5.499994623,5.499986956,5.500016457,5.500006526,5.499990474,5.499987782,5.500018718,5.500011244,5.500003772,-1.31E-05,-1.70E-05,-2.27E-05,1.41E-05,6.84E-06,-2.45E-06,-1.51E-05,1.53E-05,9.90E-06,5.74E-06
247,5.500003014,5.499996565,5.499987516,5.500015313,5.50000517,5.499988883,5.499986892,5.500017005,5.500008498,5.500001507,-9.80E-06,-1.42E-05,-2.14E-05,1.58E-05,7.49E-06,-3.01E-06,-1.51E-05,1.62E-05,8.92E-06,4.65E-06
248,5.500003984,5.499998373,5.499988189,5.500014072,5.500003871,5.499987587,5.499986257,5.500015226,5.500005894,5.499999431,-6.65E-06,-1.14E-05,-1.98E-05,1.70E-05,7.98E-06,-3.47E-06,-1.48E-05,1.68E-05,7.90E-06,3.61E-06
249,5.500004811,5.500000035,5.499988956,5.500012759,5.500002642,5.499986575,5.499985863,5.50001341,5.500003453,5.499997555,-3.71E-06,-8.80E-06,-1.82E-05,1.80E-05,8.32E-06,-3.85E-06,-1.44E-05,1.71E-05,6.88E-06,2.61E-06
250,5.500005498,5.500001543,5.499989798,5.5000114,5.500001491,5.499985834,5.499985693,5.500011585,5.500001192,5.499995885,-9.84E-07,-6.29E-06,-1.65E-05,1.86E-05,8.52E-06,-4.14E-06,-1.38E-05,1.72E-05,5.86E-06,1.67E-06
251,5.500006049,5.500002891,5.499990698,5.500010015,5.500000427,5.49998535,5.499985728,5.500009775,5.499999125,5.499994424,1.50E-06,-3.94E-06,-1.47E-05,1.89E-05,8.58E-06,-4.35E-06,-1.31E-05,1.70E-05,4.86E-06,7.99E-07
252,5.500006468,5.500004076,5.499991637,5.500008625,5.499999455,5.499985104,5.499985948,5.500008003,5.49999726,5.499993172,3.73E-06,-1.75E-06,-1.29E-05,1.89E-05,8.53E-06,-4.48E-06,-1.23E-05,1.66E-05,3.88E-06,-4.41E-09
253,5.500006763,5.500005097,5.4999926,5.50000725,5.499998581,5.499985078,5.499986334,5.500006289,5.499995604,5.499992126,5.71E-06,2.63E-07,-1.11E-05,1.87E-05,8.37E-06,-4.54E-06,-1.14E-05,1.60E-05,2.95E-06,-7.34E-07
254,5.500006941,5.500005957,5.499993572,5.500005907,5.499997807,5.499985252,5.499986866,5.500004651,5.49999416,5.499991282,7.43E-06,2.08E-06,-9.26E-06,1.82E-05,8.11E-06,-4.53E-06,-1.04E-05,1.53E-05,2.06E-06,-1.39E-06
255,5.500007011,5.500006658,5.499994539,5.500004609,5.499997133,5.499985606,5.499987522,5.500003103,5.499992927,5.499990631,8.89E-06,3.71E-06,-7.50E-06,1.76E-05,7.77E-06,-4.47E-06,-9.40E-06,1.44E-05,1.23E-06,-1.96E-06
256,5.500006982,5.500007205,5.499995489,5.500003371,5.49999656,5.499986117,5.499988282,5.500001657,5.499991901,5.499990164,1.01E-05,5.14E-06,-5.82E-06,1.67E-05,7.36E-06,-4.35E-06,-8.35E-06,1.35E-05,4.55E-07,-2.45E-06
257,5.500006863,5.500007607,5.499996411,5.500002202,5.499996085,5.499986764,5.499989127,5.500000323,5.499991078,5.49998987,1.11E-05,6.36E-06,-4.21E-06,1.58E-05,6.89E-06,-4.19E-06,-7.29E-06,1.24E-05,-2.52E-07,-2.87E-06
258,5.500006664,5.500007871,5.499997294,5.500001113,5.499995706,5.499987527,5.499990038,5.499999108,5.499990449,5.499989738,1.18E-05,7.39E-06,-2.69E-06,1.47E-05,6.37E-06,-3.98E-06,-6.23E-06,1.13E-05,-8.90E-07,-3.21E-06
259,5.500006395,5.500008006,5.499998132,5.500000109,5.499995419,5.499988385,5.499990997,5.499998017,5.499990005,5.499989754,1.23E-05,8.22E-06,-1.28E-06,1.35E-05,5.81E-06,-3.74E-06,-5.19E-06,1.01E-05,-1.46E-06,-3.48E-06
260,5.500006067,5.500008023,5.499998917,5.499999198,5.499995219,5.499989317,5.499991986,5.499997054,5.499989734,5.499989904,1.26E-05,8.87E-06,2.03E-08,1.22E-05,5.23E-06,-3.48E-06,-4.17E-06,8.90E-06,-1.95E-06,-3.67E-06
261,5.500005688,5.500007932,5.499999644,5.499998381,5.499995101,5.499990304,5.499992989,5.499996218,5.499989624,5.499990174,1.27E-05,9.34E-06,1.20E-06,1.09E-05,4.64E-06,-3.19E-06,-3.20E-06,7.69E-06,-2.38E-06,-3.80E-06
262,5.500005269,5.500007744,5.500000308,5.499997661,5.499995058,5.499991328,5.499993993,5.49999551,5.499989661,5.499990549,1.26E-05,9.65E-06,2.25E-06,9.62E-06,4.03E-06,-2.89E-06,-2.27E-06,6.50E-06,-2.73E-06,-3.87E-06
263,5.50000482,5.500007472,5.500000907,5.499997039,5.499995086,5.499992372,5.499994983,5.499994927,5.499989832,5.499991015,1.24E-05,9.80E-06,3.18E-06,8.29E-06,3.43E-06,-2.57E-06,-1.39E-06,5.33E-06,-3.01E-06,-3.87E-06
264,5.500004348,5.500007125,5.500001438,5.499996513,5.499995175,5.49999342,5.499995948,5.499994465,5.499990122,5.499991556,1.20E-05,9.80E-06,3.97E-06,6.98E-06,2.84E-06,-2.25E-06,-5.83E-07,4.19E-06,-3.23E-06,-3.83E-06
265,5.500003862,5.500006717,5.500001901,5.499996082,5.49999532,5.499994458,5.499996877,5.49999412,5.499990516,5.499992159,1.15E-05,9.68E-06,4.65E-06,5.69E-06,2.27E-06,-1.94E-06,1.61E-07,3.11E-06,-3.39E-06,-3.74E-06
266,5.50000337,5.500006257,5.500002296,5.499995743,5.499995514,5.499995474,5.499997762,5.499993884,5.499990999,5.49999281,1.09E-05,9.43E-06,5.19E-06,4.45E-06,1.72E-06,-1.62E-06,8.33E-07,2.09E-06,-3.48E-06,-3.61E-06
267,5.500002879,5.500005757,5.500002624,5.499995492,5.499995749,5.499996456,5.499998594,5.499993751,5.499991556,5.499993496,1.02E-05,9.09E-06,5.62E-06,3.27E-06,1.20E-06,-1.31E-06,1.43E-06,1.13E-06,-3.52E-06,-3.44E-06
268,5.500002395,5.500005227,5.500002887,5.499995324,5.499996019,5.499997394,5.499999368,5.499993712,5.499992173,5.499994204,9.43E-06,8.66E-06,5.94E-06,2.15E-06,7.08E-07,-1.02E-06,1.96E-06,2.45E-07,-3.51E-06,-3.25E-06
269,5.500001925,5.500004677,5.500003087,5.499995233,5.499996316,5.499998279,5.500000078,5.499993761,5.499992837,5.499994924,8.61E-06,8.15E-06,6.14E-06,1.10E-06,2.54E-07,-7.35E-07,2.41E-06,-5.61E-07,-3.46E-06,-3.03E-06
270,5.500001472,5.500004116,5.500003228,5.499995214,5.499996635,5.499999105,5.500000722,5.499993888,5.499993535,5.499995644,7.75E-06,7.58E-06,6.25E-06,1.42E-07,-1.61E-07,-4.70E-07,2.78E-06,-1.28E-06,-3.36E-06,-2.78E-06
271,5.500001042,5.500003552,5.500003314,5.49999526,5.499996969,5.499999867,5.500001297,5.499994084,5.499994253,5.499996355,6.87E-06,6.96E-06,6.26E-06,-7.33E-07,-5.35E-07,-2.22E-07,3.09E-06,-1.92E-06,-3.23E-06,-2.53E-06
272,5.500000638,5.500002993,5.500003347,5.499995364,5.499997311,5.50000056,5.500001801,5.49999434,5.499994981,5.499997049,5.98E-06,6.31E-06,6.19E-06,-1.52E-06,-8.68E-07,5.21E-09,3.32E-06,-2.48E-06,-3.07E-06,-2.26E-06
273,5.500000263,5.500002447,5.500003333,5.49999552,5.499997658,5.500001181,5.500002235,5.499994647,5.499995708,5.499997718,5.09E-06,5.64E-06,6.05E-06,-2.21E-06,-1.16E-06,2.12E-07,3.49E-06,-2.95E-06,-2.88E-06,-1.99E-06
274,5.499999919,5.500001919,5.500003276,5.499995721,5.499998004,5.500001729,5.500002599,5.499994997,5.499996425,5.499998354,4.22E-06,4.95E-06,5.83E-06,-2.81E-06,-1.41E-06,3.96E-07,3.60E-06,-3.34E-06,-2.67E-06,-1.72E-06
275,5.499999608,5.500001414,5.500003181,5.49999596,5.499998344,5.500002204,5.500002895,5.499995381,5.499997122,5.499998954,3.37E-06,4.26E-06,5.56E-06,-3.31E-06,-1.61E-06,5.58E-07,3.65E-06,-3.64E-06,-2.45E-06,-1.45E-06
276,5.499999331,5.500000937,5.500003053,5.49999623,5.499998675,5.500002605,5.500003125,5.49999579,5.499997793,5.499999512,2.55E-06,3.58E-06,5.24E-06,-3.73E-06,-1.78E-06,6.98E-07,3.65E-06,-3.88E-06,-2.21E-06,-1.19E-06
277,5.499999088,5.500000492,5.500002896,5.499996526,5.499998992,5.500002935,5.500003293,5.499996217,5.499998432,5.500000025,1.78E-06,2.92E-06,4.89E-06,-4.05E-06,-1.91E-06,8.15E-07,3.60E-06,-4.03E-06,-1.97E-06,-9.31E-07
278,5.49999888,5.500000082,5.500002716,5.499996839,5.499999294,5.500003196,5.500003401,5.499996655,5.499999031,5.50000049,1.06E-06,2.27E-06,4.50E-06,-4.30E-06,-2.00E-06,9.11E-07,3.51E-06,-4.12E-06,-1.72E-06,-6.87E-07
279,5.499998706,5.499999708,5.500002516,5.499997166,5.499999577,5.50000339,5.500003455,5.499997096,5.499999589,5.500000906,3.86E-07,1.66E-06,4.08E-06,-4.46E-06,-2.05E-06,9.86E-07,3.37E-06,-4.15E-06,-1.47E-06,-4.56E-07
280,5.499998565,5.499999373,5.500002301,5.4999975,5.499999839,5.500003521,5.500003457,5.499997535,5.5000001,5.500001271,-2.28E-07,1.08E-06,3.65E-06,-4.55E-06,-2.07E-06,1.04E-06,3.21E-06,-4.12E-06,-1.23E-06,-2.41E-07
281,5.499998457,5.499999077,5.500002076,5.499997836,5.500000079,5.500003593,5.500003414,5.499997966,5.500000562,5.500001585,-7.83E-07,5.42E-07,3.21E-06,-4.57E-06,-2.07E-06,1.08E-06,3.02E-06,-4.04E-06,-9.93E-07,-4.26E-08
282,5.499998379,5.499998821,5.500001844,5.49999817,5.500000296,5.500003611,5.50000333,5.499998384,5.500000974,5.50000185,-1.28E-06,4.54E-08,2.77E-06,-4.53E-06,-2.04E-06,1.10E-06,2.81E-06,-3.91E-06,-7.65E-07,1.38E-07
283,5.499998329,5.499998604,5.500001609,5.499998497,5.500000489,5.50000358,5.500003209,5.499998785,5.500001336,5.500002065,-1.71E-06,-4.06E-07,2.34E-06,-4.43E-06,-1.98E-06,1.10E-06,2.57E-06,-3.74E-06,-5.47E-07,3.00E-07
284,5.499998306,5.499998426,5.500001375,5.499998814,5.500000658,5.500003504,5.500003057,5.499999165,5.500001646,5.500002233,-2.07E-06,-8.10E-07,1.91E-06,-4.29E-06,-1.90E-06,1.09E-06,2.33E-06,-3.54E-06,-3.42E-07,4.43E-07
285,5.499998308,5.499998285,5.500001144,5.499999117,5.500000802,5.500003389,5.500002878,5.49999952,5.500001905,5.500002356,-2.38E-06,-1.17E-06,1.50E-06,-4.10E-06,-1.80E-06,1.06E-06,2.08E-06,-3.31E-06,-1.52E-07,5.67E-07
286,5.499998332,5.49999818,5.500000919,5.499999403,5.500000922,5.50000324,5.500002678,5.499999849,5.500002115,5.500002437,-2.63E-06,-1.47E-06,1.11E-06,-3.87E-06,-1.69E-06,1.02E-06,1.82E-06,-3.06E-06,2.26E-08,6.72E-07
287,5.499998376,5.499998109,5.500000703,5.499999671,5.500001019,5.500003061,5.500002461,5.50000015,5.500002278,5.500002477,-2.82E-06,-1.73E-06,7.33E-07,-3.61E-06,-1.57E-06,9.75E-07,1.57E-06,-2.79E-06,1.81E-07,7.59E-07
288,5.499998437,5.499998069,5.500000498,5.499999919,5.500001094,5.500002859,5.500002232,5.500000421,5.500002396,5.500002482,-2.95E-06,-1.95E-06,3.86E-07,-3.33E-06,-1.44E-06,9.19E-07,1.31E-06,-2.51E-06,3.22E-07,8.27E-07
289,5.499998513,5.499998058,5.500000305,5.500000145,5.500001147,5.500002637,5.500001994,5.500000661,5.500002471,5.500002452,-3.03E-06,-2.11E-06,6.56E-08,-3.03E-06,-1.30E-06,8.56E-07,1.07E-06,-2.22E-06,4.46E-07,8.78E-07
290,5.499998602,5.499998075,5.500000126,5.500000348,5.50000118,5.500002401,5.500001752,5.50000087,5.500002506,5.500002394,-3.07E-06,-2.24E-06,-2.26E-07,-2.72E-06,-1.15E-06,7.88E-07,8.27E-07,-1.93E-06,5.52E-07,9.13E-07
291,5.499998701,5.499998115,5.499999961,5.500000527,5.500001194,5.500002155,5.500001509,5.500001049,5.500002505,5.500002309,-3.06E-06,-2.32E-06,-4.88E-07,-2.40E-06,-1.01E-06,7.15E-07,5.99E-07,-1.64E-06,6.42E-07,9.32E-07
292,5.499998809,5.499998176,5.499999813,5.500000683,5.500001191,5.500001904,5.500001268,5.500001197,5.500002471,5.500002201,-3.01E-06,-2.36E-06,-7.19E-07,-2.08E-06,-8.64E-07,6.40E-07,3.85E-07,-1.35E-06,7.14E-07,9.38E-07
293,5.499998922,5.499998256,5.499999681,5.500000816,5.500001173,5.50000165,5.500001033,5.500001315,5.500002407,5.500002074,-2.93E-06,-2.37E-06,-9.19E-07,-1.76E-06,-7.20E-07,5.63E-07,1.85E-07,-1.08E-06,7.71E-07,9.30E-07
294,5.499999039,5.499998352,5.499999565,5.500000925,5.500001141,5.500001398,5.500000807,5.500001405,5.500002318,5.500001931,-2.81E-06,-2.35E-06,-1.09E-06,-1.45E-06,-5.81E-07,4.86E-07,1.48E-09,-8.12E-07,8.12E-07,9.11E-07
295,5.499999157,5.49999846,5.499999466,5.500001012,5.500001097,5.500001151,5.50000059,5.500001468,5.500002206,5.500001776,-2.67E-06,-2.30E-06,-1.23E-06,-1.15E-06,-4.46E-07,4.10E-07,-1.65E-07,-5.61E-07,8.38E-07,8.81E-07
296,5.499999276,5.499998579,5.499999382,5.500001078,5.500001042,5.500000911,5.500000386,5.500001506,5.500002075,5.500001612,-2.51E-06,-2.22E-06,-1.34E-06,-8.55E-07,-3.18E-07,3.35E-07,-3.14E-07,-3.25E-07,8.51E-07,8.43E-07
297,5.499999394,5.499998706,5.499999315,5.500001123,5.500000979,5.500000682,5.500000195,5.50000152,5.500001928,5.500001442,-2.32E-06,-2.12E-06,-1.42E-06,-5.81E-07,-1.98E-07,2.62E-07,-4.45E-07,-1.07E-07,8.51E-07,7.97E-07
298,5.499999508,5.499998838,5.499999263,5.500001149,5.500000908,5.500000465,5.50000002,5.500001513,5.50000177,5.500001268,-2.13E-06,-2.00E-06,-1.48E-06,-3.24E-07,-8.62E-08,1.93E-07,-5.58E-07,9.20E-08,8.40E-07,7.44E-07
299,5.499999619,5.499998973,5.499999226,5.500001158,5.500000832,5.500000262,5.49999986,5.500001487,5.500001603,5.500001094,-1.92E-06,-1.87E-06,-1.51E-06,-8.66E-08,1.64E-08,1.28E-07,-6.54E-07,2.72E-07,8.19E-07,6.87E-07
300,5.499999724,5.499999109,5.499999202,5.50000115,5.500000752,5.500000074,5.499999717,5.500001443,5.50000143,5.500000921,-1.71E-06,-1.72E-06,-1.52E-06,1.30E-07,1.09E-07,6.72E-08,-7.31E-07,4.31E-07,7.89E-07,6.26E-07

==> results/iterations_delay2.txt <==
k,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10
0,1,2,3,4,5,6,7,8,9,10,0,0,0,0,0,0,0,0,0,0
1,1.666666667,1,1.666666667,1.333333333,1.666666667,3,3.333333333,2.666666667,9.5,3.333333333,-0.666666667,1,1.333333333,2.666666667,3.33E+00,3,3.666666667,5.333333333,-0.5,6.666666667
2,2.155555556,1.1,3.022222222,3.933333333,1.888888889,3.466666667,3.477777778,5.755555556,9.7,4.111111111,-0.488888889,0.233333333,-0.688888889,-0.266666667,2.444444444,1.45,1.772222222,-0.422222222,-0.366666667,2.555555556
3,1.447407407,1.406666667,3.638518519,2.802962963,2.318518519,3.617222222,2.892037037,5.320740741,9.813333333,5.737037037,1.13037037,-0.562222222,0.033703704,4.952592593,0.792592593,0.775833333,1.695462963,0.723703704,3.097777778,0.568518519
4,1.863160494,1.480444444,2.796209877,2.874024691,2.452098765,3.625083333,3.346398148,5.523728395,7.272,6.16654321,1.398691358,-0.50562963,1.00508642,0.955975309,1.346049383,0.25075,0.12524537,0.092197531,3.573925926,0.555007716
5,2.188725103,1.767437037,2.514711317,3.644552263,3.41863786,3.510815741,3.215616101,5.232470782,6.048948148,5.650481224,0.20523786,-0.455535802,1.258408668,0.141490947,-0.034903292,0.653028009,0.6646366,2.678029218,3.976397531,2.926556199
6,2.177901289,1.93252749,2.517235997,3.887608903,3.240648525,3.26672919,3.18493391,5.39396808,6.247354439,6.519132506,0.165029163,0.350868395,0.898700127,0.596563011,1.61636184,0.461762554,1.084656785,2.41566546,2.590337652,0.760785968
7,2.627485326,1.932930831,2.484074797,4.336314687,3.408221701,3.352739924,3.178619335,5.351741589,6.207951597,5.734767402,-0.36977397,0.815898469,0.58513225,1.021997931,0.963184905,0.067910117,0.578738109,2.760038553,1.180352584,1.435922284
8,2.779030956,2.361797926,2.590388213,4.485173335,3.536152875,3.272470641,3.044560425,5.438238832,6.48157731,5.133142049,0.08786241,-0.341787923,0.769062543,0.914821754,0.389034015,0.413749666,0.882014352,2.156967917,0.500218132,2.645052339
9,3.167834097,2.536235649,2.6440846,4.479502406,3.78063923,3.270077242,3.019989572,5.634407068,6.550376721,5.106514419,-0.203301761,-0.161921244,0.447791016,3.900712332,0.275728962,0.41147415,0.267711146,1.698005445,0.815901108,2.35728421
10,3.316047967,2.565668363,2.772946388,4.803226465,3.872869499,3.186180822,2.952282785,5.67683337,5.910035681,5.022070568,0.954018771,-0.083406462,0.315537307,1.133046477,0.804913739,0.287982257,0.811731971,1.307248895,2.090950181,1.823276195
11,3.589092663,2.664009013,2.72722943,4.705844039,3.957329199,3.131883423,3.018755944,5.594090062,5.730683883,5.023540103,0.433252561,-0.126142805,0.238515549,0.575161053,1.293175253,0.370795073,0.411534439,1.716612769,2.198861361,1.197599937
12,3.696307161,2.903307275,2.784591896,4.751040549,3.985555868,3.113016005,3.015682029,5.71298434,5.596263362,4.98398425,0.211154444,-0.382996743,0.231706705,1.943767341,0.741959315,0.345398768,0.549445476,1.714590189,0.867374308,1.21613946
13,3.724901019,3.207900295,2.903231322,4.933710104,4.024066739,3.100425851,3.03233033,5.509822932,5.395904396,4.737048184,0.535123045,0.044750785,-0.158253809,1.359353597,1.312799249,0.127723077,0.513592848,1.349581272,1.999921802,1.551989189
14,3.907485104,3.456578806,2.930464261,4.945631661,4.089790971,3.072363205,3.015173679,5.353880753,5.409714429,4.650694923,0.297150256,0.088441919,-0.020009233,2.506590199,0.777040015,0.310881984,0.260687786,2.860059302,0.652830567,1.595301644
15,4.050054045,3.599584105,2.947816932,5.012348447,4.062319843,3.07485664,3.036542447,5.584597855,5.138664364,4.518057841,0.647570664,0.154036864,0.12492101,3.017339697,0.755829535,0.166305839,0.043803178,2.165798497,1.096729985,1.639556177
16,4.259206484,3.768938291,3.069455736,5.111250317,4.133947667,3.072330128,3.023287846,5.547530082,5.047529272,4.47366759,0.195459154,0.030566563,-0.059178299,1.033347821,1.060621867,0.197310799,0.040108739,1.874301946,2.030357169,1.659207153
17,4.240018233,3.912552824,3.224858066,5.031881163,4.156709698,3.074167367,3.05904647,5.367660533,4.985829274,4.465439281,0.116917829,0.190359653,-0.069360914,1.809125365,1.237823781,0.063933027,0.103742019,2.011416434,0.738485722,0.848782679
18,4.40650919,4.0003394,3.287560122,5.025408991,4.204857549,3.055120909,3.077930726,5.407000048,4.82579213,4.298426965,1.16203744,0.073396219,-0.009912533,2.401612703,0.647510328,0.050384652,0.028362257,1.331945364,2.055580716,0.956980317
19,4.518646625,4.210763917,3.425023304,5.142456851,4.167773979,3.062122155,3.122139459,5.293173974,4.851173777,4.156786553,0.737407094,0.39505961,-0.135328884,1.63257814,0.684945955,0.035729143,0.010766524,2.090820229,0.659811925,1.99213705
20,4.660837945,4.348142514,3.48127017,5.08136263,4.155753695,3.064157226,3.135116131,5.265667604,4.569961358,4.221549305,0.95860194,0.052766854,-0.035992684,0.469238756,1.419087494,0.016965207,-0.015241306,1.5390157,2.400099751,1.430431058
21,4.676706852,4.382602537,3.586389003,4.906721926,4.259685901,3.101333199,3.160075338,5.211509024,4.635765306,4.212322843,0.605207158,0.351832475,0.008571362,2.66956133,0.622406425,-0.03533123,-0.01685982,2.034314225,1.44944483,0.720631664
22,4.737163256,4.556903489,3.690739685,5.024951015,4.197309228,3.127171146,3.227124632,5.157709093,4.568988558,4.05284968,0.650291711,-0.057023459,-0.07978442,2.335826207,0.899034109,-0.039138347,-0.145050699,1.070957044,0.910240857,1.318298922
23,4.787251971,4.611102824,3.736494078,5.044839043,4.197767892,3.173234054,3.333840084,5.065374714,4.481679786,4.081808449,0.292646091,0.708697393,0.023605607,2.034332537,1.694283267,-0.095371699,-0.213912795,2.578384761,0.390722391,1.077076294
24,4.779557071,4.745002779,3.860601072,4.97276047,4.262002951,3.190642173,3.377879995,5.127125792,4.320816357,4.10258666,0.93868577,0.427478365,0.06865778,3.252474243,0.738069893,-0.049198685,-0.125022995,1.530854922,1.488791835,0.464281737
25,4.899072214,4.808875212,3.942047105,5.101173688,4.233005702,3.203963534,3.442715105,4.977383213,4.350191586,3.983558533,1.151008939,0.224943402,-0.100595341,0.684705343,0.381632633,-0.083199121,-0.049959165,1.995390536,0.466888715,0.784823411
26,5.011405573,4.816710482,3.966950441,4.856575966,4.194325569,3.315019407,3.520138878,5.009121883,4.273077994,4.003970749,1.114247033,0.536488749,0.036036033,0.415774058,0.738079584,-0.151278705,-0.140211235,1.931586437,0.464884032,1.011403215
27,5.087854617,4.911540223,4.055159712,4.728251878,4.195781606,3.402451272,3.536921595,5.003529286,4.174806667,4.007728271,1.547603749,0.659504311,-0.082681046,2.701563019,1.206486555,-0.204166657,-0.095968128,1.784504376,0.645644377,0.625649681
28,5.154061547,4.971256649,4.127995825,4.926949456,4.206089024,3.402166523,3.62584429,4.856754411,4.143747038,4.027512119,0.982714795,0.71724186,-0.098240343,1.665204761,0.764112195,-0.067770803,-0.162952263,1.358185371,0.751976029,0.233996152
29,5.049461505,5.101279819,4.19663975,4.875273926,4.254907804,3.45437562,3.648786775,4.755179965,4.160827181,3.955767431,0.83503806,0.10905745,0.519980877,1.360228909,1.424929263,-0.074799365,-0.155447308,1.61101923,0.350576609,0.398663375
30,5.092175556,5.105472963,4.296672842,4.83098697,4.337345376,3.544101261,3.733747868,4.780080619,4.093354967,3.948319257,2.062741405,1.297318611,0.159957347,2.048736244,0.854505345,-0.177512622,0.11357725,1.196910151,0.696487612,0.421994654
31,5.171080532,5.228556121,4.349888188,4.852423352,4.307782175,3.578692756,3.765994464,4.710322605,4.130082304,3.953863041,1.464649787,1.340727082,-0.024442253,1.20321231,0.456815873,-0.134500434,-0.052972454,1.771113054,0.1954352,0.283450585
32,5.197074119,5.333891035,4.434953167,4.726205818,4.243396509,3.658893566,3.800372699,4.736761805,4.058744301,3.939255765,0.706331307,1.491418037,0.385975405,2.545339426,0.74580679,-0.10988309,-0.072554471,1.208138735,0.13648307,0.453640173
33,5.198429299,5.401627587,4.561669841,4.835970809,4.299418218,3.701455706,3.929129371,4.693903027,4.017180086,3.978232416,1.728298383,0.429402793,0.96446818,1.125024941,0.617684763,-0.079189836,-0.162715186,0.712073211,0.439781191,0.216237748
34,5.301077734,5.342968723,4.7046769,4.725054498,4.332013522,3.725806101,3.991387183,4.592376143,4.022196045,4.010325804,1.698638691,1.419107974,0.298548234,1.953589851,0.83112076,-0.068885625,0.03299649,1.586789511,0.141577771,0.003964958
35,5.289871625,5.463934026,4.72908538,4.763763256,4.358738042,3.851708079,4.096254024,4.605221179,4.030418701,4.006694187,1.492057182,1.201390034,0.276249024,0.449688705,0.362439248,-0.140614731,0.336257884,1.316139772,0.375891373,0.205951306
36,5.308825767,5.502644883,4.790716046,4.596821409,4.385049568,3.907486158,4.153418979,4.595340804,4.041914696,4.060637896,1.408794028,0.361752487,1.034057654,0.588206404,0.877690219,-0.143328452,0.176173633,1.061628673,0.11380113,0.180289005
37,5.279398651,5.441910574,4.906095449,4.587851359,4.426965763,3.935103825,4.240931072,4.556434202,4.037500363,4.080465774,1.319282298,1.631744077,0.445692832,2.461891782,0.326190889,0.008670653,0.473560142,0.695018063,0.042348043,0.070316624
38,5.237971775,5.529065507,4.859322632,4.747197046,4.321460823,4.088884514,4.341807746,4.464901892,4.026332079,4.126664065,1.392034319,0.456759759,0.934118087,1.515670251,0.996495506,-0.032500435,0.108766296,1.092447997,0.128259951,0.328740314
39,5.231438018,5.464621613,4.961044671,4.71446063,4.435371799,4.212096087,4.456472532,4.475652688,4.056310983,4.135012406,1.438608024,0.216697147,0.365337005,0.411653978,0.520554899,-0.062810069,0.076763575,0.696640818,0.102918916,0.198775134
40,5.230927453,5.372966409,5.018727937,4.58299377,4.463828572,4.328003303,4.550880787,4.442935758,4.101779416,4.153969365,0.87206783,0.823528736,0.289757739,1.552297656,0.213774205,-0.117653012,0.556463713,0.458096961,0.023996184,0.080430607
41,5.23478882,5.384555087,5.040385887,4.642330208,4.495751322,4.323140223,4.635048612,4.421712677,4.120795529,4.261763439,0.811090111,1.678242072,0.486822484,1.056034209,0.453881915,-0.034354591,0.015730433,1.025262266,0.252740338,0.133035037
42,5.19237719,5.477496161,5.067311677,4.605408316,4.475668584,4.433575046,4.662166327,4.497472365,4.162656481,4.318111384,1.457026165,1.30805192,0.49099503,0.92044868,0.310719519,-0.121886353,-0.023185107,0.888040272,0.082601131,0.037359195
43,5.249770469,5.465741867,5.109051653,4.624922202,4.500765353,4.522123194,4.718699173,4.509003395,4.166573036,4.375674745,1.495211524,1.176284682,0.643707454,0.65461842,1.012458127,0.013871604,0.519378189,0.432489106,0.090134674,0.076829335
44,5.260412801,5.467893812,5.147275459,4.606515149,4.584188406,4.621798344,4.754988177,4.470243826,4.280137358,4.412739416,1.231084153,0.38994295,0.837247668,1.070591439,0.575009086,0.028996989,0.093555543,0.542694893,-0.045104763,0.125398267
45,5.234715669,5.397826436,5.194296933,4.66978445,4.661299264,4.673148457,4.817484498,4.474849178,4.341927911,4.456001185,1.59461755,0.20004836,0.893541801,0.708127654,0.179430563,-0.041684451,0.701370126,0.4303967,0.004553258,0.042826251
46,5.239147506,5.343803289,5.228413821,4.630663831,4.664930679,4.709899872,4.936698549,4.459018791,4.377788989,4.484302198,0.859559725,1.483853772,0.566023882,0.216152533,0.076812917,-0.027257346,0.056523195,0.483641676,-0.034343326,0.198499535
47,5.198524356,5.437644856,5.186502924,4.584849058,4.638762682,4.820573476,4.934622557,4.518011034,4.413460754,4.579708515,0.70147306,0.400776356,1.06156608,0.371200353,0.509254229,0.069713945,0.299218731,0.359860508,-0.025706415,-0.022639246
48,5.159091654,5.378473817,5.261824862,4.606719545,4.71149062,4.885607407,5.013086195,4.545893849,4.494013993,4.57744305,0.523761351,1.419851796,0.469591901,0.617664071,0.181899177,-0.041795949,0.466349927,0.207603325,-0.001191899,0.006594393
49,5.108452569,5.430484266,5.253197305,4.65832016,4.694226596,4.906973383,5.100141147,4.535494886,4.489038906,4.669352639,1.373221704,0.772010013,0.56840779,0.57577923,0.307581981,0.039506724,0.241310715,0.10275285,0.004577788,-0.089009693
50,5.205461365,5.346669419,5.318115018,4.662609215,4.737931404,4.924748642,5.059870254,4.52883368,4.534831489,4.690428761,0.733546863,1.289643045,0.536950532,0.243457415,0.226124253,-0.004606352,0.631381612,0.296287632,-0.044266654,0.117242392
51,5.136906262,5.381844841,5.308670248,4.66969091,4.783232082,4.968456784,5.136485142,4.588359678,4.608203459,4.773434407,0.589744553,0.394705593,1.181084983,0.257794374,0.197774272,0.07134389,0.081230515,0.232562625,-0.026209129,0.12023133
52,5.135641036,5.284619264,5.409988383,4.686364995,4.802619302,5.021297908,5.112933415,4.641550695,4.68819802,4.80140185,0.553474173,0.228794108,0.667377388,0.499972876,0.153533178,0.031267851,0.608171974,0.101988651,-0.073120118,0.092475901
53,5.115379115,5.233642174,5.343768669,4.72260328,4.814372936,5.070242446,5.208451054,4.623195998,4.723504202,4.884609261,0.85219297,0.494015224,0.476173111,0.281802835,0.063477504,0.291674104,0.090729268,0.069349022,-0.059679554,-0.049771581
54,5.10844906,5.234043127,5.302575003,4.743975636,4.857783181,5.168514161,5.204860843,4.672854573,4.75648507,4.933877681,0.640859773,0.735880151,0.562891746,0.049078353,0.298776317,0.021635304,1.047728415,0.04946453,-0.006636103,0.080677915
55,5.085784466,5.258430097,5.289665068,4.732089359,4.953301958,5.142887318,5.343820732,4.722260761,4.844517765,4.963345437,0.878052824,0.647002899,0.459027549,0.109824702,0.083773356,0.032838611,0.130183982,0.124291413,-0.074791562,0.010871201
56,5.109073026,5.248139868,5.298084828,4.748671983,4.955098973,5.178953047,5.28465503,4.778718436,4.857084357,4.964990614,0.49845815,0.225957862,0.459443965,0.216732727,0.121486575,-0.025119526,0.611244127,0.020483274,-0.037497112,0.263510493
57,5.08857085,5.20089025,5.342626206,4.829751506,4.9594693,5.229292086,5.300193551,4.757812616,4.907287774,5.028394621,0.567038241,0.882025204,0.767725379,0.014990336,0.083829136,0.356030921,0.377732488,0.031147458,0.069052792,0.253708267
58,5.069414852,5.232933071,5.3528297,4.838659556,4.985752288,5.322159501,5.328477197,4.781254659,4.943044473,5.098816635,0.672002807,0.545484701,0.853024624,0.169884734,0.011005988,0.058355554,0.790037947,0.046314867,-0.007303501,0.054519196
59,5.089275848,5.225551518,5.375441729,4.875937571,5.016032559,5.309242821,5.382536789,4.8559817,4.984989197,5.10755124,0.319887991,0.438438861,0.680161639,0.005193169,0.029405905,0.032368532,0.569962207,-0.066503145,0.08247491,0.100459078
60,5.071961334,5.201257569,5.370872281,4.89764884,5.074317134,5.307955039,5.378549079,4.873085367,5.0149394,5.124484645,0.17725851,0.330384231,0.344650268,-0.032587827,0.138316678,0.106510414,0.165930113,0.020179417,0.024801032,0.228371121
61,5.078003176,5.168374634,5.35268724,4.91996225,5.104636403,5.355896956,5.371004221,4.923338721,5.059358121,5.171529844,0.30688683,0.479012416,0.644294026,-0.007302933,0.049628581,0.185071042,0.389108205,-0.031896635,-0.03615171,0.25111344
62,5.08613537,5.176726483,5.380843729,4.929928543,5.101139196,5.387723976,5.398773626,4.932135923,5.079839509,5.204796621,0.442453916,0.151318957,0.575240655,0.082158974,0.020164541,0.213836406,0.671963122,-0.005400839,0.01769758,0.11978158
63,5.105925985,5.142496725,5.377740858,4.984077363,5.120244785,5.414632442,5.452986273,4.976772477,5.127454435,5.230524942,0.31156442,0.173298665,0.290723199,-0.033609077,0.0881705,0.212361117,0.185056935,-0.043263514,0.072469828,0.048328673
64,5.095910732,5.141541221,5.326152921,4.999490852,5.154782818,5.455045469,5.415081346,4.991187158,5.156739122,5.234385097,0.165797463,0.589174309,0.414386563,-0.017650205,0.079000286,0.173915297,0.084169161,-0.027557265,0.180319432,0.273521443
65,5.095560681,5.182651034,5.34865063,5.046721922,5.174347963,5.444301077,5.425407098,5.031483926,5.213594053,5.270454128,0.346207063,0.155281624,0.403126006,0.02824541,0.102859511,0.068716158,0.501670231,-0.03832106,0.140012269,0.167998214
66,5.113803459,5.159816672,5.355773604,5.08048743,5.235657736,5.436562828,5.469564831,5.053601365,5.237990802,5.319951581,0.204224706,0.157493635,0.50989853,-0.067496442,0.055153101,0.030643636,0.152046863,0.014415957,0.046438344,0.230746578
67,5.138458324,5.143613065,5.372267098,5.096062608,5.256417975,5.42888645,5.43212576,5.098384235,5.258866299,5.357444813,0.120142608,0.068701485,0.363873329,0.026188446,0.018649581,0.16435077,0.305549454,-0.007778245,0.078603057,0.17599825
68,5.143460129,5.126457022,5.350149753,5.130607014,5.262320636,5.465660718,5.444206841,5.130044081,5.297269246,5.364839228,0.113377152,0.21316007,0.317464098,0.008904047,0.064752831,0.018009323,0.44780595,-0.028487617,0.103171362,0.122285177
69,5.150564451,5.141446247,5.334657255,5.162693479,5.268898515,5.456734712,5.459900725,5.170323703,5.341371373,5.361240808,0.07471076,0.158176484,0.245277904,-0.029860453,0.025798537,0.241279681,0.416205004,-0.030270859,0.13943004,0.176692496
70,5.14906592,5.161822998,5.331297905,5.19765252,5.267195711,5.474598744,5.44943531,5.211073611,5.363351097,5.39591523,0.109907268,0.129775429,0.367062648,-0.030416832,0.022831191,0.062562528,0.401890774,0.051182816,0.024496956,0.17653587
71,5.158156037,5.169171267,5.344099419,5.220640573,5.287128931,5.465659045,5.458962336,5.240450074,5.366544858,5.396784026,0.081656879,0.092598783,0.375253754,-0.005000852,-0.008517625,0.133845126,0.090945668,-0.018854377,0.004971891,0.121789593
72,5.18070954,5.169127738,5.359466423,5.242262034,5.323624421,5.475695203,5.427734329,5.272928477,5.381727233,5.411531001,0.071000432,0.085863425,0.21551835,-0.032298863,0.09642615,0.057315301,0.199860202,-0.043155804,0.07482117,0.150199073
73,5.20448099,5.167683171,5.345126745,5.265548957,5.356836501,5.457446296,5.431196346,5.287449847,5.396737747,5.424190297,0.02566589,0.030065708,0.152965113,0.02400822,0.018427171,0.187791752,0.417661234,-0.001335933,0.159092608,0.171078585
74,5.207871353,5.177202926,5.330446788,5.289768107,5.346817174,5.463100496,5.453022586,5.306380961,5.420043634,5.433328649,0.038063724,0.041330587,0.21831424,-0.039794997,0.081830164,0.161358359,0.221668876,-0.021671741,0.104824518,0.178765914
75,5.220680784,5.194975017,5.330934375,5.313682356,5.378943178,5.461553248,5.441888413,5.328795097,5.437168594,5.438297505,0.026001348,0.044337932,0.197277627,-0.03615325,-0.001159671,0.055333367,0.302572787,-0.043198756,0.192738796,0.23879446
76,5.236615572,5.212261694,5.338763009,5.315707576,5.385126043,5.462821254,5.446962497,5.342085191,5.454522501,5.453725275,-0.011899273,0.02952517,0.105589491,0.029851549,-0.009798959,0.01717645,0.070569113,0.044044591,0.046892358,0.194328186
77,5.247234388,5.219423756,5.331535093,5.338723348,5.386998143,5.454072479,5.420560172,5.35503677,5.451099239,5.469478215,-0.016568452,0.002679661,0.146859021,-0.020452364,0.072921884,0.145534674,0.116275179,0.009070717,0.138451278,0.161288204
78,5.258456655,5.233597038,5.345634989,5.349460293,5.392884921,5.451869793,5.416399452,5.374854933,5.474133855,5.470284109,0.013470648,-0.027513924,0.135866031,-0.001568308,0.079085722,0.097425317,0.131868328,0.095113886,0.200924005,0.219274108
79,5.273548318,5.23766432,5.340739335,5.372243218,5.409630728,5.443877154,5.421472064,5.408994416,5.484021965,5.478042693,-0.008356339,-0.013238591,0.115637475,0.085947097,0.023017369,0.073434827,0.202859272,0.097980635,0.057086558,0.101878471
80,5.281120601,5.246736629,5.337084595,5.386626808,5.405955341,5.439562145,5.42394733,5.428255226,5.482458746,5.460088548,-0.026426928,-0.006749847,0.081370964,0.011638543,0.015184071,0.028793284,0.146147339,0.051216281,0.020592072,0.164936843
81,5.294366687,5.251921657,5.343234859,5.409334775,5.403946883,5.434634066,5.419101225,5.437568555,5.482309926,5.469475933,-0.030872414,-0.011613147,0.083000087,0.054800126,0.08804065,0.051062675,0.131676783,0.045097324,0.116649898,0.112912143
82,5.310701353,5.265359814,5.34465758,5.41290537,5.418849344,5.433159333,5.414406916,5.435266572,5.491841299,5.469868944,0.00407562,-0.017309206,0.10512049,0.073250481,0.029117864,0.069210443,0.047211266,0.024850645,0.162759583,0.16469003
83,5.323855346,5.27813233,5.349072203,5.423030361,5.42504138,5.435474376,5.4037891,5.447965947,5.496934574,5.471997599,0.007196437,-0.047191922,0.044274573,0.00818763,0.069907837,0.020755105,0.063106115,0.092862442,0.049159919,0.161475207
84,5.339017326,5.296274646,5.343834496,5.429365528,5.429994191,5.429363311,5.402142401,5.461888208,5.489382078,5.472385668,-0.031165451,-0.028236928,0.049184603,0.053214321,0.053071255,0.045948629,0.150641694,0.080908251,0.243477826,0.134602729
85,5.34572185,5.300664306,5.352335641,5.436863529,5.429394749,5.420347719,5.408590141,5.46870854,5.505037621,5.470614487,-0.012706497,-0.01380197,0.02860863,0.059325461,0.042451278,0.073795041,0.069599041,0.035680701,0.065503733,0.122509497
86,5.353738302,5.310879629,5.356724226,5.448648042,5.428502738,5.419447914,5.40088922,5.466459228,5.495067983,5.468446519,-0.023782011,-0.014815979,0.022714834,0.070703713,0.055681274,0.041274681,0.056611351,0.114552517,0.09910558,0.178368393
87,5.368710457,5.326819141,5.361002815,5.454940374,5.437767692,5.414296035,5.39401828,5.478409378,5.492751793,5.475205054,-0.018726548,-0.036460898,0.002140168,0.154794968,0.063313418,0.033062943,0.05992644,0.045326109,0.035351383,0.137295432
88,5.37027855,5.344118709,5.357804572,5.469285032,5.437691053,5.407463452,5.397482314,5.477802348,5.485218279,5.471816528,0.003899998,-0.057060728,0.018421165,0.056010793,0.046564713,0.050234934,0.026345887,0.104755015,0.169756254,0.101170689
89,5.388071767,5.35070851,5.363679761,5.46341285,5.438201515,5.409199829,5.390218034,5.487910721,5.497187291,5.464906011,-0.047017093,-0.025610044,0.006163371,0.043157236,0.033792876,0.015008601,0.06218471,0.169231921,0.044616405,0.064082334
90,5.393832733,5.366829134,5.360855316,5.464121295,5.436914401,5.401209792,5.393025364,5.500239041,5.490657813,5.455700179,0.020218538,-0.046215853,0.002432065,0.049640358,0.073627272,0.028539082,0.017741715,0.072287641,0.140634674,0.06857697
91,5.410282908,5.372828865,5.366243003,5.472314499,5.441444556,5.398567821,5.389467675,5.490421635,5.487242464,5.454804466,-0.003870083,-0.021405015,0.006850246,0.177354174,0.073212162,0.01874147,0.009209151,0.069160624,0.084582059,0.138647841
92,5.407747748,5.378309814,5.370677317,5.489068116,5.44203244,5.396267075,5.386561072,5.487511194,5.479929527,5.461017928,0.000600118,-0.002506685,-0.009545872,0.064191007,0.053054663,0.012983332,0.021228726,0.080556909,0.067548123,0.080284881
93,5.416786297,5.385820605,5.375734497,5.477583671,5.442176804,5.395944553,5.386794161,5.490411743,5.47722854,5.45512374,-0.009574052,-0.008346352,-0.017625932,0.139204599,0.075049288,0.004650299,0.011321248,0.128594673,0.13468339,0.050472057
94,5.423269189,5.400468816,5.376689915,5.483977866,5.450775843,5.391834387,5.388164285,5.499329263,5.479644479,5.446554186,0.06073477,-0.024152396,-0.014908638,0.130228935,0.044973357,0.010792865,-0.012125713,0.093943609,0.067714553,0.084515643
95,5.434964632,5.401693042,5.386493434,5.485211698,5.44817093,5.390393561,5.385827854,5.495008515,5.477102659,5.445767235,0.031937576,-0.008974966,-0.025308637,0.057850733,0.092449975,0.01034563,-0.003821539,0.130988166,0.025113338,0.09021499
96,5.441274206,5.417431341,5.389177981,5.479917412,5.447961051,5.390313486,5.383921622,5.496372392,5.463946281,5.445618144,0.031173994,-0.002761165,-0.021152412,0.154709535,0.051433509,0.00049719,0.005949489,0.09668744,0.066634986,0.070658415
97,5.443670878,5.429076657,5.390896528,5.489836573,5.446305429,5.389288604,5.388426004,5.494132898,5.461520256,5.444096,0.051867709,0.033388678,-0.016241793,0.028758224,0.031135728,0.000235227,-0.022649911,0.111832115,0.066895508,0.036851351
98,5.452193314,5.439712635,5.391181629,5.480932494,5.445292094,5.388880827,5.387067524,5.489706734,5.459497679,5.433531095,0.031874101,0.026427436,-0.009326385,0.136379096,0.076910823,-0.005176291,-0.004138268,0.127686182,0.078075963,0.060192184
99,5.453034766,5.448595718,5.397627526,5.487980058,5.449163506,5.385883595,5.388670392,5.492448947,5.459604436,5.432343543,0.032494326,0.015863113,-0.010656285,0.098531132,0.034583999,0.002759173,-0.010758331,0.094315755,0.025918564,0.047832828
100,5.460565431,5.447719609,5.410565584,5.485469879,5.445086291,5.387552911,5.388501783,5.487057949,5.448565846,5.43229468,0.008716498,0.006163813,-0.010200997,0.108278053,0.054736691,-0.003439174,-0.008831188,0.086643649,0.073690618,0.047301015
101,5.463944161,5.454758901,5.414097473,5.484317374,5.446122728,5.3869663,5.387639217,5.486842927,5.448417532,5.431494815,0.045938042,-0.000626439,0.002231362,0.113835307,0.026331909,-0.001594348,-0.005753649,0.076809151,0.024711853,0.021208008
102,5.470212889,5.45383419,5.419398725,5.484896474,5.442348363,5.387143324,5.394120767,5.482094421,5.442827291,5.424637989,0.075079608,0.016963062,-0.004394384,0.027879727,0.068642615,-0.002146885,-0.009066354,0.078459879,0.013827525,0.032899224
103,5.475308753,5.458896117,5.422320026,5.474222235,5.445321313,5.390417357,5.396310915,5.479839932,5.438943738,5.42357094,0.059513453,0.000592427,-0.009592879,0.161060224,0.058129344,-0.008464047,-0.008441554,0.066047968,0.04274724,0.0420802
104,5.474047975,5.461479382,5.422465706,5.481576199,5.444874297,5.391422657,5.4010806,5.47409803,5.436065587,5.422220503,0.071073747,0.020583232,-0.000726178,0.07910103,0.029511688,-0.003826649,-0.01292359,0.112098944,0.017127231,0.020123949
105,5.478614138,5.470452391,5.425720881,5.474759611,5.44190712,5.393484121,5.402222291,5.472671845,5.430855768,5.421735249,0.063370254,0.035427872,-0.008762074,0.165691773,0.084017638,-0.005447402,-0.00939113,0.070154665,0.058470583,0.029405483
106,5.483217935,5.478076052,5.428070222,5.483209463,5.445118715,5.39673762,5.404431105,5.468002022,5.433060412,5.423907641,0.045949174,0.101164356,-0.009078161,0.032973092,0.074307468,-0.008300197,-0.004919686,0.073771493,0.01728555,0.008072179
107,5.483010425,5.488461531,5.435215039,5.470691239,5.447347692,5.399754343,5.406699579,5.468256694,5.429369012,5.420537332,0.064605039,0.023335973,0.028898632,0.020761497,0.04316803,-0.009361159,-0.010970783,0.061883119,0.00945325,0.015646427
108,5.488537693,5.48817333,5.442886753,5.462361167,5.442847278,5.401156608,5.412792575,5.463524427,5.425898497,5.418940855,0.068275362,0.031041445,0.014614275,0.121548157,0.026084429,-0.004522652,-0.002045842,0.082287144,0.029147554,0.030831047
109,5.483152507,5.488696022,5.444015555,5.469899244,5.438063461,5.406522327,5.413334463,5.466929682,5.427817824,5.423450586,0.07815318,0.042126976,0.013956993,0.138032014,0.043938788,-0.010127425,-0.00382008,0.049132673,0.011832613,0.010394332
110,5.485885217,5.492829555,5.449722853,5.474137607,5.438254291,5.408644708,5.418276511,5.46031258,5.42536084,5.420879159,0.055576579,0.044046473,0.000759739,0.064895871,0.023848552,-0.00549819,-0.00740462,0.075407293,0.006401189,0.014741748
111,5.48846394,5.493762033,5.45066042,5.465588742,5.43809745,5.412910791,5.424807562,5.460990291,5.423760118,5.421330919,0.086288686,0.080614559,0.022876756,0.084445873,0.043213312,-0.008904988,0.004450568,0.083636943,0.026520849,0.006919114
112,5.493772569,5.496518726,5.458697681,5.465368825,5.443907126,5.412232128,5.42777516,5.459829313,5.424971723,5.422348001,0.052517871,0.024114827,0.044216282,0.045897721,0.01396425,-0.002289666,0.006207614,0.068035122,0.012825844,0.005431659
113,5.490545133,5.49755713,5.461022877,5.459182724,5.441972424,5.415025353,5.432326611,5.459379192,5.424433905,5.422408578,0.085507636,0.033258807,0.019782944,0.051191463,0.045489041,-0.003556447,0.019108593,0.036601412,0.008272656,0.017166034
114,5.48971406,5.497377012,5.464348802,5.458780633,5.445411077,5.423320337,5.434581654,5.451100819,5.424218219,5.426589151,0.067857187,0.097164548,0.011342696,0.084745074,0.026626486,-0.003590676,-0.001631706,0.052492509,0.005689068,0.007159996
115,5.490999057,5.503261991,5.4643613,5.461851923,5.443666659,5.427464407,5.435782382,5.452396374,5.425972592,5.427161344,0.032643596,0.060431797,0.015249029,0.070433245,0.015057661,-0.003789058,-0.002371877,0.03642513,0.012304998,0.009336857
116,5.485843997,5.503173704,5.467024931,5.461444504,5.441687078,5.429516603,5.442294676,5.448908285,5.427797468,5.429420535,0.06495131,0.036554018,0.048435335,0.057575228,0.039914589,-0.003723142,0.007194538,0.024458206,0.006945218,0.006510904
117,5.487162345,5.498164252,5.475704066,5.458841508,5.448343327,5.432277178,5.446314125,5.448631713,5.427887831,5.431651219,0.052343575,0.04966978,0.016336271,0.016996803,0.032049374,-0.004001623,0.028424475,0.042005038,0.002224709,0.00482827
118,5.488293543,5.499548633,5.471517194,5.452674667,5.449775555,5.433629618,5.451381192,5.449550107,5.428876654,5.435767219,0.067042034,0.015172213,0.061240206,0.04838654,0.027723246,-0.001480649,-0.00053587,0.052086244,-0.000247253,0.007351489
119,5.490140455,5.49487271,5.478122544,5.45472189,5.446761266,5.44235734,5.453518039,5.450635106,5.432297211,5.436381332,0.074809178,0.009733327,0.024014753,0.046031394,0.027638673,-0.009355239,0.005403772,0.029207323,0.005842357,0.002979214
120,5.488489783,5.492556459,5.477905906,5.455952323,5.447119051,5.443400209,5.452977848,5.450178674,5.434923507,5.437159017,0.062659744,0.065253498,0.028848955,0.071184679,0.017710753,0.002944837,0.032511237,0.029763333,0.000810763,0.000711921
121,5.484855352,5.497873807,5.478317114,5.459239463,5.446245521,5.447685184,5.458088914,5.448026517,5.435426439,5.439210147,0.061772874,0.053838407,0.01401327,0.042932028,0.017624792,-0.003303363,0.029448596,0.017033823,-0.000232678,-0.001829136
122,5.484327271,5.499390972,5.477722156,5.45575488,5.451043254,5.452556713,5.46239558,5.447761664,5.437295025,5.443015844,0.052455129,0.047758843,0.044842717,0.037616168,0.01474767,0.002740442,-6.29E-05,0.020482308,-0.002860713,0.005940279
123,5.485725693,5.498716262,5.480675542,5.455369834,5.455754577,5.455596858,5.462594681,5.448428373,5.43694095,5.444400738,0.024829143,0.016594324,0.037414108,0.034830696,0.022353775,0.006001145,0.030194773,0.027370615,-0.000243535,0.009983309
124,5.482139359,5.493445239,5.484056387,5.456445095,5.458085628,5.459695884,5.465686818,5.45093999,5.44064649,5.449095145,0.078711379,0.041688901,0.031245823,2.91E-02,0.017148757,0.005434317,0.004268916,0.020871948,0.001204935,0.00681481
125,5.486966208,5.493754356,5.483156685,5.45806195,5.459790411,5.461589164,5.470239921,5.449837453,5.441951661,5.451460253,0.03452884,0.039814748,0.037951875,0.038341418,0.01794403,-8.18E-05,0.03265553,0.020942553,0.002066615,0.001347032
126,5.483803652,5.494341757,5.48783281,5.459162485,5.458713437,5.463629806,5.475227377,5.450374373,5.446912618,5.450466664,0.025958418,0.081718863,0.029062365,0.018956096,0.018756663,-2.07E-03,0.005149528,0.035891644,-0.00359857,0.002734334
127,5.480596876,5.498825869,5.488511084,5.458167581,5.460791565,5.46445152,5.473208268,5.45573899,5.447644025,5.452975148,0.037344899,0.022755509,0.01514029,0.024084275,0.007300204,0.007720091,0.022282429,0.016120705,0.001476475,-0.001141316
128,5.481205551,5.495171589,5.485682483,5.458852934,5.46087758,5.469601903,5.476438323,5.455462269,5.449202992,5.454941445,0.068160333,0.024218658,0.05090995,0.008985818,0.012432854,0.002993588,0.016871734,0.015539172,-0.001066809,0.005116275
129,5.484997607,5.490610436,5.490855127,5.458667035,5.46412564,5.473319472,5.477654153,5.45564351,5.449728147,5.459942423,0.04310002,0.046714206,0.032573151,0.028438527,0.008705253,0.002785609,0.009882941,0.007588345,-8.42E-05,0.003062475
130,5.485202138,5.490275076,5.490745662,5.462322581,5.464835566,5.475765374,5.479577341,5.454577206,5.451343223,5.461647838,0.037198171,0.034579211,0.029551818,0.019370471,0.014483587,0.00095337,0.003120911,0.004504873,-0.001643158,0.005888588
131,5.482986416,5.491094263,5.488886655,5.46149119,5.467871017,5.4768051,5.479838523,5.455993132,5.452978018,5.463598905,0.044293461,0.010707217,0.034677052,0.011890435,0.005452669,-0.000721937,0.02790042,0.007925583,0.000375623,0.003108359
132,5.482957371,5.489218922,5.489184787,5.46196234,5.469267703,5.477157433,5.484906561,5.455588663,5.456497783,5.465150659,0.037747178,0.045593509,0.028566798,0.006464251,0.016013861,0.000187249,0.018511432,0.01090109,-0.00186332,0.000206851
133,5.482446042,5.490647497,5.49062677,5.462453765,5.470906828,5.478386112,5.48550136,5.457388184,5.460637889,5.467095946,0.027542661,0.054789581,0.033447338,0.018795747,0.006430222,-0.001166262,0.035969265,0.005267087,-0.001713493,0.004637344
134,5.481106226,5.492295915,5.492418865,5.46486266,5.47049484,5.478995691,5.487954346,5.459306619,5.463695568,5.468274485,0.048572177,0.016614776,0.034468068,0.013512083,0.005243162,0.005976772,0.020433975,0.008511861,0.000244008,0.001140133
135,5.483253154,5.489032456,5.492493189,5.465830203,5.471362627,5.484072696,5.487289581,5.462453576,5.464447514,5.471386992,0.030216118,0.008801717,0.01715971,0.009299953,0.00474306,0.006651604,0.022496928,0.003294724,-0.00067061,1.51E-03
136,5.483158855,5.485949513,5.492630454,5.467326864,5.471208474,5.486678681,5.490201515,5.464322588,5.467850192,5.472660172,0.015202358,4.41E-02,0.031814277,0.002475689,0.00722462,0.008603532,0.030743388,0.002184674,-0.002869088,0.008557599
137,5.48086074,5.48900876,5.493802903,5.46595701,5.473232805,5.489300451,5.492840692,5.465085236,5.469331683,5.476625494,0.020696446,0.026740234,0.036516934,0.004610358,0.004199158,0.013556153,0.009906771,0.000106153,-0.001867787,0.013107819
138,5.481135099,5.487608774,5.494656086,5.467623726,5.474798484,5.492426187,5.491661531,5.466759656,5.470172559,5.479059701,0.03429762,0.0282628,0.041010118,0.001857403,0.00507609,0.003869675,0.003655854,-0.00258138,0.002815328,0.007941439
139,5.48166339,5.487198217,5.495389799,5.46857878,5.476874573,5.491700818,5.492238275,5.467054099,5.474897663,5.47983128,0.027194043,0.026980301,0.022248039,0.006366599,0.003794151,0.00201526,0.041268135,-0.001585134,0.000184058,0.003199141
140,5.482151363,5.486727508,5.494171225,5.4706823,5.478630683,5.492472281,5.497236444,5.467289084,5.476997088,5.482450072,0.013573399,0.009464142,0.021763526,0.002026175,0.007403922,-9.97E-05,0.036662996,0.000125038,4.52E-03,0.001518824
141,5.480191539,5.485141863,5.495044981,5.471125907,5.480300591,5.492056935,5.498441987,5.469393818,5.478865767,5.484047027,0.013492887,0.004740359,0.029081153,-6.07E-05,0.003321945,0.001296073,0.007960206,-0.000132878,0.00123617,0.012837176
142,5.480005467,5.483876662,5.494245037,5.473600699,5.480782745,5.492277212,5.49568607,5.472344447,5.480781537,5.488401978,0.015925949,0.023229041,0.028812269,-0.000895441,0.001850572,0.010528781,0.016026519,-0.001364066,-0.000744301,0.013631494
143,5.480753538,5.485336917,5.495089008,5.473083945,5.481432476,5.495034519,5.495574062,5.473827765,5.482339852,5.488391528,0.015240601,0.006282759,1.51E-02,0.003994856,0.00469048,0.013924666,0.018659214,-0.000263196,0.004612172,0.010832827
144,5.480531163,5.483392504,5.494405181,5.475036232,5.482733593,5.496696757,5.496091248,5.475405091,5.485832132,5.4902883,0.009407614,0.010785109,0.017988034,0.001391667,0.002027656,0.009634172,0.007657212,-0.001957024,0.004860857,0.003519642
145,5.480104685,5.483040344,5.493121441,5.477213856,5.483992369,5.497098827,5.496170646,5.478562116,5.487603141,5.489925097,0.005130285,0.016613978,0.014284387,-0.002564967,0.004172746,0.002809321,0.016241039,-0.001392481,0.005265691,0.005326617
146,5.480672306,5.483558339,5.492205916,5.477760644,5.486518959,5.496875969,5.497609574,5.479610486,5.488523903,5.489812332,0.005438405,0.012640299,0.024415027,-0.001319628,0.003066373,0.003073601,0.027039436,0.001548011,0.000834468,0.009061163
147,5.480970063,5.483308781,5.493031191,5.479762935,5.48639062,5.496830668,5.498513201,5.480314418,5.489251564,5.492075023,0.005375241,0.004462991,0.016891578,-0.000481423,0.002009442,0.005130095,0.006792673,7.01E-05,0.005840897,0.00226789
148,5.481884784,5.482585721,5.492526031,5.481073788,5.487210022,5.497013667,5.496804287,5.482266953,5.490172421,5.492656035,0.008348293,0.007463487,0.017198472,0.000655165,0.000185319,0.008286892,3.29E-02,-0.000611775,0.003689418,0.006646579
149,5.482682927,5.48252424,5.492867976,5.483309304,5.488451024,5.497737666,5.498846643,5.48444321,5.49178317,5.493895704,0.010241056,0.005268512,0.012470724,-0.00156857,0.004062048,0.01026645,0.00721033,-0.001140298,0.002942346,0.010541647
150,5.483862929,5.483130435,5.492240754,5.483181257,5.490238869,5.498297622,5.4970182,5.486397864,5.493133672,5.49437135,0.005304554,0.010444651,0.011048581,0.000833285,0.003273186,0.004560363,0.014992559,-0.00205652,0.006035049,0.014970296
151,5.483964678,5.483951146,5.492308737,5.48567971,5.490471916,5.499028169,5.49737387,5.486212622,5.494356016,5.496266799,0.006032078,0.002660839,0.015487042,-0.003318392,0.001611868,0.002592156,0.00681462,-8.43E-04,0.008274487,0.01063377
152,5.483826599,5.48358312,5.492977309,5.486511027,5.4906248,5.498460235,5.496918387,5.487807532,5.496138856,5.497553196,0.003362439,0.003907249,0.016060809,-0.00020004,6.53E-04,0.006883781,0.024046484,-0.000834334,0.006292207,0.007769432
153,5.483866569,5.484095585,5.492917514,5.48782456,5.491599349,5.49860543,5.498712603,5.488959115,5.495884324,5.496678633,0.002114068,0.002471171,0.010279563,1.78E-04,4.25E-05,0.002149398,0.01224781,0.000736974,0.002351935,0.00850742
154,5.484587873,5.484277248,5.492765702,5.489103004,5.492821609,5.49820459,5.497921565,5.49061003,5.496953954,5.497344523,0.001222677,0.003658099,0.016068822,-5.95E-05,-0.000342452,7.13E-03,0.011287366,0.001475734,-0.000285652,0.006075452
155,5.485187096,5.484798371,5.493294024,5.489881205,5.492478163,5.499171489,5.49761024,5.491149367,5.496787728,5.49732329,0.000785829,0.001309582,0.008329813,-0.001210245,0.004843122,1.41E-03,0.003849633,0.000977015,0.008209435,0.014229935
156,5.486267699,5.485123691,5.492867052,5.490025532,5.493642383,5.498687468,5.496951378,5.49275921,5.497554124,5.498362278,0.000576195,0.001561155,0.00741372,0.000141003,0.002443611,6.84E-03,0.012501793,-0.001519114,0.005007809,0.006943171
157,5.487196593,5.485011898,5.492603701,5.491346269,5.494216653,5.498988278,5.497546369,5.492786811,5.497950104,5.498440249,3.39E-05,0.000632179,0.005189577,-0.001285487,0.000632659,0.002940804,0.002530457,0.001934444,0.001273289,0.006215455
158,5.487414734,5.486167464,5.492189728,5.491917458,5.494486382,5.498263908,5.496532225,5.493648933,5.497764026,5.498212994,9.55E-06,-0.000927875,0.004928082,0.001257952,0.002023246,0.001704638,0.010685659,0.0001051,0.007725475,0.006704075
159,5.488310444,5.486698311,5.492075473,5.493189345,5.494460932,5.498075603,5.497109968,5.494325612,5.498761058,5.498173489,-0.001521599,-0.000547267,0.005703744,0.001592358,0.001640536,0.004514581,0.0067808,0.001183449,0.00840175,0.013432834
160,5.488261107,5.486892726,5.492114954,5.494159682,5.495710239,5.497755372,5.496431761,5.495273366,5.499307449,5.498833197,-0.000396974,-0.000376837,0.006017854,0.001039249,0.000627947,0.004496506,0.009762393,0.002931707,0.012078337,0.006481139
161,5.489166274,5.487539232,5.492206667,5.494202257,5.495614447,5.497543217,5.496397108,5.495792595,5.499948303,5.49835793,-0.000705565,-0.000970606,0.002917215,0.001037505,0.002223089,0.005846788,0.003974087,0.004972737,0.003385258,0.00821162
162,5.489614087,5.488255693,5.492070634,5.495338781,5.496079668,5.497554841,5.495819887,5.496749244,5.499399422,5.499055609,-0.000723206,-0.002153578,0.003107417,0.001609221,0.002670372,0.002930827,0.00457967,0.004589679,0.00491787,0.005530072
163,5.490365347,5.488043042,5.492097564,5.496093676,5.496658311,5.497269057,5.495688038,5.49780441,5.499719302,5.498827607,-1.24E-03,-0.000505208,0.004835286,0.00483362,0.003107778,0.001262726,0.004684303,0.00190179,0.004084445,1.06E-02
164,5.491125209,5.488778044,5.49249483,5.497142613,5.496732827,5.49660482,5.495614404,5.497508502,5.499681899,5.499268512,-0.002329521,-0.000903405,0.002841759,0.001110363,0.001900281,0.003401139,0.00124471,0.004014512,0.010807028,6.50E-03
165,5.491340275,5.489105725,5.49260448,5.497021297,5.496636917,5.496486543,5.495213408,5.498068651,5.500335456,5.498862888,0.000230883,-1.61E-03,0.000292236,0.005295238,0.003231399,0.00125199,0.003242825,0.001447107,0.002948786,8.62E-03
166,5.492443399,5.490062035,5.492495305,5.497715702,5.497298897,5.496175673,5.495095302,5.498660284,5.499894051,5.498952057,-0.000987682,-0.00137742,0.001032592,0.000629405,0.003411241,0.001039378,0.005188244,0.003962327,0.008984596,5.70E-03
167,5.49288028,5.49045588,5.492693508,5.497349981,5.497547597,5.495739425,5.495250633,5.498891165,5.500276929,5.498870938,-9.66E-06,-0.002017746,-0.000141048,0.003088912,0.001891862,0.002890474,0.003355186,0.006676435,0.002611987,0.002932613
168,5.49345152,5.490696303,5.492773494,5.497881401,5.497213603,5.495706411,5.495145747,5.499507002,5.499831107,5.498246691,-0.001248651,-0.000913005,0.001284676,0.002669982,0.002469483,0.000996506,0.000873159,0.004365271,4.17E-03,0.006879053
169,5.493749502,5.491696991,5.492788893,5.498290819,5.497136525,5.495525729,5.494640204,5.499530678,5.49976782,5.498612657,-0.001381447,-0.001798864,0.000845229,0.003185172,0.00262177,0.001569936,0.001712629,0.005978671,1.45E-03,0.006080081
170,5.494440959,5.492108749,5.492881363,5.498637858,5.496932922,5.495545175,5.494549766,5.499815402,5.499152517,5.498619786,-0.000717616,-0.001640533,0.001168941,0.010270328,0.002369969,0.000503867,0.00223687,0.003500905,6.01E-03,0.004640527
171,5.494519945,5.493110801,5.493358261,5.499556961,5.497269167,5.495097857,5.49454264,5.499436337,5.499486685,5.498329599,0.002797284,-0.001907704,0.000231394,0.004633673,0.004083817,0.001174491,0.001674126,0.006004828,7.03E-03,0.003038607
172,5.495586917,5.493239381,5.493359689,5.499217522,5.497443435,5.49494126,5.494649438,5.499560374,5.499610934,5.497759211,-0.000304231,-0.001455205,-6.14E-04,0.007727165,0.002831889,0.000976251,0.000595386,0.005445959,0.003737694,0.004916535
173,5.49609733,5.493734143,5.493278035,5.499427999,5.497290707,5.494839575,5.494375858,5.500007539,5.499344036,5.497790098,-0.001694442,-0.00097983,-3.02E-04,0.001721315,0.002285587,0.000845634,0.00113934,0.007796142,0.001512796,0.005555756
174,5.49597244,5.494817753,5.493600905,5.498890479,5.49745764,5.494775671,5.494364517,5.500372805,5.498718347,5.497828717,0.002367878,-0.001010915,-0.000188966,0.002110642,0.002416157,0.000494629,-0.000161588,0.005625817,0.0063661,0.003985158
175,5.496379902,5.495101244,5.493975932,5.499062395,5.497462052,5.494619557,5.494178445,5.500068965,5.498875389,5.497761545,0.001206806,-0.000620462,-0.001132342,0.007307577,0.003300334,0.000280593,0.000145675,0.005238782,0.001964991,0.00205975
176,5.496455522,5.495537241,5.49437111,5.499639393,5.497451374,5.494525767,5.494091951,5.500137545,5.498548552,5.497210239,0.000201173,-0.000642818,-0.001505142,0.006356045,0.004445728,0.000472156,3.10E-04,0.003078472,0.000981834,0.003025279
177,5.496991007,5.495690559,5.494516253,5.499688849,5.497400446,5.494356075,5.49436064,5.499556637,5.497977579,5.497057219,0.003171696,0.000816349,-0.001074806,0.006381811,0.002431177,0.000404655,-5.28E-04,0.002120144,0.005433344,0.003747296
178,5.497757489,5.496422418,5.494697231,5.499520158,5.497431653,5.494307726,5.4943582,5.499286369,5.498060733,5.496969468,0.000884661,0.001729508,-0.000813935,0.007229206,0.001277913,0.000219653,-1.10E-03,0.007218799,0.003601608,0.002402672
179,5.498028233,5.49661192,5.494745187,5.499475555,5.497286984,5.494221804,5.494308537,5.49984024,5.497995647,5.496866487,0.00212927,0.000487586,-0.000182807,0.005461305,5.91E-03,1.59E-04,-2.25E-04,6.78E-03,0.001265622,0.003115432
180,5.498259427,5.496850222,5.494913035,5.49935701,5.497685547,5.494281084,5.494402687,5.499775703,5.497557629,5.496713112,0.000833441,-7.58E-05,0.000317251,0.001483871,2.56E-03,-1.94E-04,-0.00018873,4.82E-03,0.002417608,0.001304563
181,5.49829328,5.497547247,5.49532611,5.499109319,5.497417921,5.494275368,5.494457446,5.499546424,5.497453819,5.496323549,0.00232744,0.000136769,-0.000585229,2.54E-03,1.61E-03,-3.34E-04,-0.000500502,4.21E-03,0.002111016,0.00304825
182,5.498320147,5.497801417,5.495668775,5.498944812,5.497218923,5.494305662,5.494498566,5.49938741,5.497294567,5.49633346,0.002502179,0.000856055,-0.000452419,1.25E-02,2.37E-03,-1.89E-04,-0.000118836,2.69E-03,0.001515206,0.002536355
183,5.498343448,5.498132954,5.495859621,5.499882568,5.497114769,5.494383245,5.494690037,5.499035963,5.496965534,5.496316957,0.002232732,-4.62E-05,-0.000493946,2.18E-03,1.49E-03,-2.95E-04,-0.000513794,0.003134359,0.003626404,0.00128468
184,5.498501775,5.498208498,5.495982907,5.499100408,5.497239403,5.494507109,5.494926255,5.498628872,5.497003886,5.496218249,0.004119084,0.00232387,-0.000338481,3.85E-03,4.91E-03,-3.51E-04,-0.000936287,0.003886744,0.001812789,0.001120992
185,5.498938422,5.498587524,5.496196142,5.498961106,5.497388281,5.494467762,5.49500384,5.498633063,5.496792346,5.496179717,0.002452672,0.00245514,0.000392147,0.004301087,2.19E-03,-7.76E-05,-0.000543796,0.007671807,0.001376299,0.000440871
186,5.498922761,5.499008487,5.496609188,5.498666421,5.497176318,5.494571143,5.495140029,5.498942453,5.496623661,5.496067922,0.003076496,0.002740119,0.000586012,0.006773039,1.21E-03,-1.29E-04,-0.000192982,0.00398528,0.000847886,0.001306959
187,5.499318202,5.499029143,5.49693244,5.498855536,5.497023711,5.494735775,5.495190717,5.498747444,5.496430581,5.49613005,0.003019594,0.000892717,0.000513107,0.003447517,0.002752493,-4.42E-04,-9.89E-05,0.003262921,0.001129189,0.001059666
188,5.49922238,5.499073054,5.497039785,5.498566391,5.497092046,5.494825629,5.495502,5.498372669,5.49636217,5.496023083,0.003285878,0.000253661,0.000398535,0.002246059,0.003837194,-3.73E-04,-0.000509134,0.002382632,0.000444807,1.45E-03
189,5.499301236,5.499220994,5.497119516,5.498452993,5.497278172,5.494945523,5.495564741,5.498101722,5.496259527,5.496090543,0.003257343,0.001474862,0.000119536,0.004648078,0.00158521,-2.92E-04,0.000316456,0.003586421,0.000780745,8.91E-04
190,5.499355275,5.499408601,5.497189029,5.498409103,5.497115015,5.495038871,5.49584588,5.498154588,5.496219379,5.495935983,2.45E-03,0.005085421,0.000329859,0.005423185,0.001392922,-2.16E-04,-0.000423878,0.003163738,0.000300396,7.33E-04
191,5.499239962,5.499863461,5.497357907,5.4985623,5.496922541,5.495248877,5.495959035,5.497972958,5.49615127,5.496121291,4.42E-03,0.001240281,8.06E-05,0.004312513,0.002244731,-4.09E-04,-9.17E-05,0.001763499,0.001337125,2.23E-04
192,5.499627355,5.499733396,5.497520706,5.498375219,5.496983529,5.495563041,5.495998853,5.497761229,5.496177339,5.496084522,3.93E-03,1.77E-03,0.00152286,0.00196167,0.002125899,-3.94E-04,0.00016195,0.004949671,4.20E-04,2.28E-04
193,5.499530118,5.499857144,5.497781733,5.498013617,5.497093093,5.495665024,5.49627234,5.497935501,5.496098625,5.49609639,2.55E-03,4.64E-03,0.000500403,0.004438004,0.001959654,-3.39E-04,0.00052843,0.002846403,6.97E-04,7.65E-04
194,5.499573921,5.50015765,5.497916011,5.498067687,5.497119877,5.495934742,5.496538867,5.497771971,5.496167176,5.496127821,2.31E-03,2.52E-03,0.002116569,0.003541582,0.001681572,-2.51E-04,-0.000475089,0.001726612,5.46E-04,6.24E-04
195,5.499479476,5.500144772,5.498415833,5.497961887,5.497085025,5.49621173,5.496749031,5.497467399,5.496180452,5.496137464,0.002679972,8.54E-04,0.001869817,0.004329337,0.00225145,-4.39E-04,0.000895967,0.002767797,2.83E-04,3.02E-04
196,5.499498642,5.499944725,5.49846463,5.498096428,5.497146367,5.496436495,5.497003761,5.497488016,5.496166673,5.496385867,0.005147039,4.85E-04,0.001302811,0.001927621,0.001064383,-1.47E-04,-0.000177023,0.002662916,1.08E-04,5.35E-04
197,5.499720764,5.499807787,5.49860132,5.49785552,5.4972131,5.496472975,5.497267661,5.497516664,5.496158042,5.496487522,0.003433732,2.79E-03,0.000632007,0.001563598,0.000381877,-8.55E-05,-0.000357174,0.002903034,3.56E-04,4.71E-05
198,5.499597345,5.500043662,5.498622123,5.497652994,5.497131638,5.496602453,5.497349772,5.497505378,5.496307598,5.496554481,0.00232219,2.41E-03,1.36E-03,0.003103049,0.002032235,-1.58E-04,0.001386409,0.001556977,1.20E-04,3.11E-05
199,5.49933022,5.500123441,5.498701976,5.497740308,5.497424744,5.496787309,5.497555607,5.497264046,5.496409594,5.496740396,0.004491813,0.003297834,6.01E-04,0.00598916,0.000723012,-2.82E-04,0.000140768,0.001914395,2.29E-04,1.63E-04
200,5.499525649,5.500251886,5.498679919,5.498075282,5.497428159,5.497040363,5.497557377,5.497300318,5.496471471,5.496815561,0.002050477,0.002131928,1.47E-03,0.002481019,0.000235667,-4.36E-04,3.49E-04,0.001388203,3.01E-05,6.36E-06
201,5.499308254,5.500004245,5.498976449,5.497917708,5.497453817,5.497254358,5.497794162,5.49722579,5.496646523,5.496858945,0.002341911,0.000958283,1.19E-03,0.000895662,1.44E-03,2.24E-05,1.07E-03,0.002306034,-1.62E-04,7.14E-05
202,5.499445998,5.499763061,5.499047157,5.497622005,5.497582356,5.497408105,5.498115288,5.497355834,5.496736549,5.497107013,0.003150756,0.003831757,1.71E-03,0.002390403,1.94E-03,-5.89E-05,7.53E-04,0.001022973,-2.68E-05,1.11E-05
203,5.499421705,5.499987705,5.499226449,5.4977406,5.497707585,5.49759524,5.498265496,5.497350635,5.496773379,5.497046397,0.003451258,0.002627986,1.45E-03,0.002143654,1.07E-03,6.06E-05,8.73E-04,0.001146962,-4.58E-05,1.54E-04
204,5.499355598,5.499979651,5.499310423,5.497731116,5.497725687,5.497936431,5.49825272,5.497351093,5.496905313,5.497177713,0.002667732,0.002055006,2.14E-03,0.000545398,1.66E-03,8.55E-05,2.31E-04,0.00134059,-7.04E-05,-5.46E-05
205,5.499288894,5.499918325,5.499326655,5.497610975,5.497849763,5.498034411,5.498321472,5.497463233,5.496968813,5.497395815,0.004035086,0.002471956,1.05E-03,0.001341457,8.42E-04,-6.95E-05,-1.10E-05,1.18E-03,-8.14E-05,-8.27E-06
206,5.499382954,5.499850805,5.499275367,5.497734111,5.497812693,5.498170994,5.498554335,5.497509159,5.497174171,5.497521381,0.002747469,0.002909048,2.34E-03,0.001338231,4.86E-04,-1.62E-04,5.15E-04,5.18E-04,-2.64E-04,4.98E-05
207,5.499264037,5.499894106,5.499460341,5.497831501,5.497875383,5.498346415,5.498735502,5.497454861,5.497258602,5.4975877,0.003132256,0.002260248,2.77E-03,2.42E-03,1.80E-04,-4.31E-05,1.49E-03,3.13E-04,-1.72E-04,-6.86E-05
208,5.499317846,5.499817525,5.499587601,5.497964988,5.498003352,5.498536652,5.498830539,5.49751819,5.497309968,5.497853745,0.002116358,0.000829997,1.25E-03,8.04E-04,2.60E-04,1.67E-04,1.44E-03,9.45E-04,-8.39E-05,1.40E-04
209,5.499270616,5.499650686,5.499531036,5.497845688,5.497995498,5.498652812,5.498965068,5.497647703,5.49744044,5.4979633,0.001306405,0.002875419,1.06E-03,7.93E-04,1.02E-03,-6.04E-05,1.61E-03,5.92E-04,-1.58E-04,-1.27E-04
210,5.499052971,5.499748193,5.499466855,5.497908901,5.498306668,5.498735638,5.499229452,5.497655592,5.497631247,5.498066701,0.00305758,0.003080297,0.001982876,1.10E-03,1.80E-04,2.58E-04,7.30E-04,4.89E-04,-2.08E-04,5.68E-04
211,5.499250919,5.499817434,5.49959166,5.498064311,5.498286378,5.499008361,5.499150656,5.497692427,5.497721714,5.49812591,0.001330841,0.000957524,0.002851872,3.39E-04,5.65E-04,3.98E-04,1.84E-03,1.55E-04,-2.23E-04,1.72E-04
212,5.499125502,5.499530955,5.499749521,5.498036025,5.498345753,5.49915873,5.499301319,5.497789838,5.49782016,5.498257959,0.001110012,0.002134444,0.002311985,6.40E-04,5.84E-04,-1.76E-05,3.08E-04,1.04E-04,-1.73E-04,-4.60E-05
213,5.499080908,5.499505407,5.49980692,5.498088762,5.498388496,5.499192328,5.499292994,5.497868994,5.498021766,5.49837218,0.00214598,0.00140245,0.001098593,4.77E-04,3.82E-04,4.20E-04,2.89E-03,2.63E-04,1.97E-06,-9.85E-05
214,5.49909814,5.4994557,5.499748975,5.49813671,5.498533406,5.499213445,5.499689028,5.497901876,5.49819717,5.498485266,1.52E-03,0.000517191,0.00164795,3.14E-04,2.50E-04,1.19E-04,3.25E-04,2.01E-04,-1.38E-04,1.04E-03
215,5.49904976,5.499320023,5.499680587,5.498184729,5.498634626,5.499265092,5.499564794,5.498065127,5.498270886,5.498765018,1.52E-03,1.94E-03,0.001680931,2.87E-04,2.57E-04,6.50E-05,1.71E-03,1.05E-05,-1.20E-04,1.94E-04
216,5.499033458,5.499378499,5.49973512,5.498176112,5.498696216,5.499285544,5.499650522,5.498134052,5.498309565,5.498903117,1.15E-03,2.11E-03,1.94E-03,8.04E-05,2.78E-04,8.04E-04,1.18E-03,-6.30E-05,4.40E-04,-4.12E-05
217,5.49894478,5.499425054,5.49980732,5.498343498,5.49874712,5.499505582,5.499679975,5.498203147,5.498650367,5.498884239,6.62E-04,6.57E-04,1.84E-03,6.09E-05,4.16E-04,4.80E-05,5.74E-04,1.57E-04,-2.15E-04,4.68E-04
218,5.498899356,5.499250569,5.499786099,5.498376811,5.498906996,5.499597579,5.499617453,5.498245263,5.498755277,5.499108506,1.80E-03,1.30E-03,1.08E-03,1.15E-04,1.01E-04,7.91E-04,2.28E-04,5.63E-05,-7.96E-05,2.34E-04
219,5.499021921,5.499227478,5.499702316,5.498450973,5.498855445,5.49971792,5.499696885,5.498362872,5.498923934,5.499148832,1.49E-03,4.56E-04,1.39E-03,6.11E-05,1.02E-04,1.43E-04,2.13E-03,-1.46E-04,1.56E-04,4.24E-04
220,5.499013449,5.499170277,5.499654277,5.498487228,5.498947538,5.499682034,5.499953438,5.498528853,5.499051958,5.499202102,9.06E-04,1.85E-03,1.11E-03,1.87E-04,3.06E-06,1.41E-04,8.81E-04,-2.13E-04,1.36E-04,1.32E-04
221,5.498968847,5.499277188,5.499645055,5.498587215,5.499039117,5.499663806,5.499823157,5.498625322,5.49909381,5.499303714,1.12E-03,9.64E-04,1.53E-03,-7.57E-05,1.74E-04,5.97E-04,9.06E-04,-1.28E-04,3.41E-06,9.69E-06
222,5.49902263,5.49924171,5.499692654,5.49871083,5.499086836,5.499803174,5.499838413,5.498699396,5.499148297,5.499407863,8.87E-04,3.57E-04,1.26E-03,-1.10E-04,1.81E-04,2.86E-04,9.04E-04,-9.63E-05,-5.34E-05,7.12E-04
223,5.498982104,5.499140957,5.499723524,5.498764522,5.49913068,5.49984178,5.499809224,5.498769897,5.499169865,5.499542298,4.65E-04,7.77E-04,1.22E-03,-5.47E-05,2.27E-04,2.77E-04,3.02E-04,-1.19E-04,3.15E-05,4.42E-04
224,5.499009052,5.499159533,5.499713103,5.498882901,5.499250416,5.499867789,5.499736233,5.498882376,5.499239943,5.499544117,4.51E-04,6.84E-04,1.27E-03,-7.81E-05,1.54E-04,2.92E-04,1.21E-03,-2.12E-04,-5.96E-05,2.95E-04
225,5.498998727,5.4991595,5.499662836,5.498942895,5.499327539,5.499831239,5.499875069,5.498899845,5.499385164,5.499505673,3.27E-04,4.61E-04,1.47E-03,-2.34E-04,-3.34E-05,5.11E-04,7.92E-04,-1.31E-04,1.91E-04,7.06E-04
226,5.499040265,5.499130347,5.499691073,5.499033406,5.499356066,5.499904292,5.499892692,5.498971141,5.499464517,5.499610862,3.50E-04,1.83E-04,7.08E-04,-2.31E-04,-4.52E-05,2.95E-04,1.51E-03,-1.56E-04,7.06E-04,4.46E-04
227,5.499052858,5.49908281,5.499636277,5.499063837,5.499352211,5.49991923,5.499971299,5.499140708,5.49955566,5.499648477,1.46E-04,4.98E-04,6.23E-04,-1.13E-05,1.91E-04,8.36E-05,4.96E-04,-1.48E-04,1.44E-04,4.64E-04
228,5.499096898,5.499111307,5.499599577,5.499176233,5.499449043,5.499914317,5.499910105,5.499208198,5.499545074,5.499741208,1.79E-04,3.13E-04,1.09E-03,-2.90E-04,9.70E-05,4.11E-04,1.47E-03,-8.08E-05,2.82E-04,2.63E-04
229,5.499136593,5.499113333,5.499669795,5.499169787,5.499485436,5.499944621,5.499987474,5.499227297,5.499671305,5.499752667,8.57E-05,1.75E-04,7.03E-04,-1.76E-05,1.16E-04,2.31E-04,6.03E-04,-1.15E-05,9.94E-05,6.41E-04
230,5.499113154,5.499100585,5.499634732,5.499286049,5.499534828,5.499989115,5.499907917,5.499312907,5.499721922,5.499842081,2.29E-04,1.61E-04,8.13E-04,3.30E-05,-6.81E-05,1.83E-04,3.67E-04,-9.57E-05,5.35E-04,2.64E-04
231,5.499193043,5.49911482,5.499633325,5.499364759,5.499545085,5.500006599,5.499865815,5.499430719,5.499785065,5.499876891,4.27E-05,3.94E-05,6.51E-04,-1.64E-04,3.26E-05,4.12E-04,1.09E-03,7.53E-05,1.15E-04,7.95E-04
232,5.499202242,5.499117923,5.499617073,5.49938772,5.499571255,5.500038224,5.49993801,5.499496463,5.499780385,5.499898154,2.09E-05,5.28E-05,4.08E-04,-9.81E-05,5.11E-05,1.97E-04,1.01E-03,-6.92E-05,4.31E-05,4.68E-04
233,5.49920416,5.499165367,5.499574426,5.499405425,5.499620587,5.500007865,5.499954889,5.499549498,5.499843577,5.499908932,3.86E-05,1.16E-04,5.36E-04,1.17E-05,1.22E-04,3.50E-04,3.74E-04,-1.12E-04,3.17E-04,5.09E-04
234,5.499240463,5.499196397,5.49960163,5.499470306,5.4996867,5.500007907,5.499893239,5.499588284,5.499902572,5.499902607,-1.70E-05,2.71E-05,5.88E-04,-3.64E-05,-4.63E-05,3.88E-04,6.27E-04,6.65E-05,4.44E-04,2.99E-04
235,5.499268719,5.499202026,5.499637451,5.499556088,5.499727109,5.500020198,5.499898013,5.499638745,5.499944757,5.499888664,-1.96E-05,3.39E-06,2.67E-04,-3.53E-05,8.52E-05,2.11E-04,3.34E-04,1.31E-04,3.60E-04,6.80E-04
236,5.499340321,5.499221583,5.499604278,5.499623645,5.499747723,5.500008596,5.499860223,5.499683618,5.499952738,5.499978432,-8.92E-05,-1.84E-05,2.07E-04,-9.03E-05,9.51E-05,2.39E-04,4.15E-04,1.14E-05,4.52E-04,5.47E-04
237,5.499363748,5.49922918,5.499582689,5.499675971,5.499751717,5.499977162,5.499876948,5.499737754,5.499965889,5.499997778,-7.42E-05,-3.20E-05,4.63E-04,2.10E-05,2.44E-04,1.11E-04,3.66E-04,4.03E-05,2.87E-04,5.53E-04
238,5.49937559,5.499245748,5.499606703,5.499704533,5.499822878,5.499929788,5.499867132,5.499752887,5.500000868,5.500004795,-8.22E-05,-2.72E-05,2.99E-04,-2.33E-05,5.06E-05,2.72E-04,3.75E-04,5.00E-06,3.34E-04,3.73E-04
239,5.499401256,5.499307945,5.499595039,5.499710957,5.49983992,5.499922183,5.499864994,5.499798749,5.500032753,5.499978877,-6.67E-05,-1.57E-04,2.44E-04,1.30E-04,-1.49E-05,1.90E-04,2.45E-04,2.03E-04,3.56E-04,4.02E-04
240,5.49946457,5.499326074,5.499588212,5.499751487,5.499811203,5.499912561,5.499832824,5.499857154,5.500054371,5.499988447,-1.53E-04,-1.08E-04,1.29E-04,1.72E-05,2.12E-04,1.34E-04,3.25E-04,1.86E-04,2.84E-04,3.44E-04
241,5.499471985,5.49938457,5.499606703,5.499812226,5.499838526,5.499903269,5.499816109,5.499906304,5.500049774,5.499986581,-5.29E-05,-2.04E-04,6.24E-05,1.41E-04,7.87E-05,1.48E-04,2.53E-04,2.62E-04,4.72E-04,4.04E-04
242,5.499511221,5.499372501,5.499594777,5.499840932,5.499865518,5.499882829,5.499803081,5.499950453,5.500065409,5.49998556,-6.57E-05,-5.60E-05,-9.17E-06,-9.70E-07,8.43E-05,6.97E-05,2.62E-04,1.22E-04,3.44E-04,2.66E-04
243,5.499558745,5.499416645,5.499578069,5.499867432,5.499861951,5.499864798,5.499786396,5.499954875,5.500060381,5.499987898,-1.68E-04,-6.28E-05,8.86E-05,3.10E-04,1.14E-04,1.86E-04,1.45E-04,3.29E-04,1.20E-04,4.21E-04
244,5.499564383,5.499457653,5.499591871,5.499901786,5.499880085,5.499852518,5.499767182,5.499984916,5.500034935,5.499993386,-8.98E-05,-1.21E-04,1.32E-04,4.32E-05,8.77E-05,7.42E-05,1.98E-04,1.74E-04,1.98E-04,3.63E-04
245,5.499607179,5.499498891,5.499611533,5.499916572,5.499876722,5.499826878,5.499762053,5.499991266,5.500030097,5.499968092,-1.09E-04,-2.10E-04,2.78E-05,8.20E-05,1.25E-04,1.52E-04,5.46E-05,2.35E-04,2.82E-04,3.88E-04
246,5.499646973,5.499507777,5.499613195,5.499934272,5.499882132,5.499812246,5.499732397,5.49999951,5.500037161,5.499968575,-1.16E-04,-7.90E-05,1.41E-05,3.73E-04,1.19E-04,1.15E-04,1.63E-04,1.09E-04,8.68E-05,2.70E-04
247,5.499681752,5.499549576,5.499614082,5.499971412,5.499890704,5.499783807,5.499735586,5.499998892,5.500023955,5.499950525,3.99E-07,-6.81E-05,-6.40E-05,1.74E-04,8.64E-05,1.21E-04,1.63E-04,2.63E-04,2.23E-04,2.47E-04
248,5.499699111,5.499591461,5.499609787,5.499971249,5.499887718,5.499771812,5.499727453,5.500010506,5.500018367,5.499931367,-2.30E-05,-1.77E-04,1.30E-05,2.01E-04,1.17E-04,9.31E-05,5.73E-05,1.49E-04,2.74E-04,1.56E-04
249,5.499737733,5.499627583,5.499644203,5.49997758,5.499889822,5.499761416,5.499710174,5.500021241,5.500020861,5.499915927,-5.01E-05,-1.06E-04,-5.82E-05,2.50E-04,2.72E-04,4.14E-05,6.26E-05,1.38E-04,2.24E-04,2.78E-04
250,5.499773843,5.499672015,5.499660596,5.499984282,5.499910939,5.499739938,5.499701487,5.500020375,5.500008054,5.499911197,-8.47E-05,-1.05E-04,-1.04E-04,2.50E-04,1.77E-04,5.09E-05,4.47E-05,3.01E-04,2.11E-04,1.60E-04
251,5.499801577,5.499675066,5.49964371,5.499989874,5.49990328,5.499730151,5.4997123,5.5000355,5.499983061,5.499892978,2.00E-05,-3.80E-05,-1.93E-05,2.76E-04,2.40E-04,4.11E-05,-5.15E-05,2.26E-04,1.73E-04,2.15E-04
252,5.499823155,5.499734517,5.499674079,5.499998816,5.499908879,5.499719927,5.499693666,5.500038059,5.499966826,5.499883552,5.75E-05,-6.21E-05,-4.17E-05,2.69E-04,2.14E-04,3.51E-05,-6.34E-06,2.42E-04,2.93E-04,2.49E-04
253,5.499838098,5.499761834,5.499696582,5.500006946,5.49989914,5.499714216,5.499698665,5.500025473,5.499954493,5.499884551,6.84E-05,-9.04E-05,-1.13E-04,2.94E-04,1.17E-04,4.54E-06,-1.37E-05,3.69E-04,2.35E-04,1.94E-04
254,5.499846874,5.499790928,5.499707694,5.500012116,5.499881341,5.499706894,5.499694278,5.500033932,5.499947194,5.499863617,7.81E-05,3.72E-06,-1.01E-04,1.75E-04,9.00E-05,5.40E-06,4.51E-06,2.34E-04,1.93E-04,2.79E-04
255,5.499867878,5.499807414,5.499720833,5.499999698,5.499874057,5.499701126,5.499705847,5.500016692,5.499934662,5.49986685,1.80E-05,-1.52E-05,-6.14E-05,2.41E-04,1.35E-04,7.11E-06,-1.18E-04,3.50E-04,7.68E-05,1.33E-04
256,5.499895883,5.499836121,5.499723361,5.500001664,5.499876083,5.499704197,5.499695034,5.500025278,5.499906823,5.499849403,-5.42E-05,-2.48E-05,-6.27E-05,2.34E-04,1.82E-04,-3.01E-05,-1.68E-05,1.66E-04,1.50E-04,1.49E-04
257,5.499905803,5.499849522,5.499744984,5.499988171,5.499883278,5.499696223,5.499705848,5.499994564,5.499901872,5.499849083,5.82E-05,1.74E-05,-6.12E-05,3.83E-04,8.64E-05,-2.07E-06,-8.48E-05,2.92E-04,2.61E-04,7.12E-05
258,5.499924163,5.499860438,5.499746626,5.500001488,5.499869029,5.499700828,5.499701635,5.499996218,5.499910479,5.499827701,7.67E-05,-3.22E-05,-3.73E-05,2.33E-04,1.17E-04,-2.65E-05,-1.70E-05,2.04E-04,1.53E-04,3.16E-05
259,5.499932789,5.499879899,5.499763633,5.499993307,5.49986881,5.499700689,5.49970691,5.499989843,5.499895254,5.499815209,2.97E-05,-3.02E-05,-5.06E-05,2.56E-04,2.52E-04,-1.29E-05,-4.90E-05,3.05E-04,6.63E-05,1.61E-04
260,5.499931819,5.499903324,5.499778064,5.499978408,5.499878002,5.499699872,5.499713225,5.499992169,5.499861858,5.499826987,1.65E-04,4.89E-05,-6.52E-05,1.37E-04,1.81E-04,-7.73E-06,-1.92E-05,3.10E-04,1.72E-04,5.66E-05
261,5.499962021,5.499922456,5.499783876,5.499961538,5.499875414,5.499705776,5.499728735,5.499980093,5.499861946,5.499802485,1.17E-04,7.95E-05,-4.75E-05,4.32E-04,9.30E-05,-2.55E-05,-1.01E-04,2.24E-04,7.29E-05,1.83E-04
262,5.499960335,5.499950192,5.499801772,5.499980015,5.499865497,5.499706947,5.499727646,5.499973672,5.499839508,5.499819865,1.95E-04,5.71E-05,-1.11E-05,2.92E-04,8.39E-05,-9.68E-06,-5.05E-05,1.75E-04,1.38E-04,7.42E-05
263,5.499961184,5.499946715,5.499810169,5.4999731,5.499858279,5.499709118,5.49973211,5.499956008,5.499843518,5.499810572,1.31E-04,2.25E-05,-3.92E-05,3.22E-04,4.06E-05,-3.07E-05,-1.71E-05,2.86E-04,1.07E-04,2.89E-05
264,5.499967624,5.499955775,5.499824616,5.499969387,5.499845928,5.499715857,5.499748033,5.499948969,5.49984244,5.499796958,1.32E-04,-1.56E-06,-3.92E-05,1.51E-04,1.37E-04,-1.70E-05,-5.16E-05,2.10E-04,3.69E-05,6.89E-05
265,5.499975673,5.499958324,5.499833581,5.499936538,5.499857468,5.499730248,5.499752864,5.49994129,5.499834843,5.499796267,1.58E-04,1.60E-04,-1.01E-05,2.86E-04,1.62E-04,-4.56E-05,-3.91E-05,2.09E-04,3.44E-05,7.10E-05
266,5.499984784,5.499978929,5.499840333,5.499943235,5.499850606,5.499734583,5.499755715,5.499938604,5.499818992,5.499804289,1.68E-04,9.85E-05,2.42E-05,2.08E-04,2.30E-04,-2.38E-05,-3.22E-05,1.88E-04,6.28E-05,3.00E-05
267,5.499976641,5.499983131,5.499852082,5.499930948,5.499862126,5.499738928,5.499768415,5.49991682,5.49981792,5.49980033,9.19E-05,1.07E-04,3.73E-07,1.69E-04,1.03E-04,-2.21E-05,-4.39E-05,2.20E-04,7.15E-05,1.75E-05
268,5.499976863,5.499990143,5.49986368,5.499920175,5.499854347,5.499745115,5.499773026,5.499910885,5.49981825,5.499797664,2.38E-04,2.88E-05,6.55E-06,3.90E-04,1.23E-04,-1.35E-05,-2.06E-05,2.10E-04,2.35E-05,1.33E-05
269,5.499983855,5.499990342,5.499873934,5.499945923,5.499852201,5.499757717,5.499785952,5.499911785,5.499810306,5.49979611,2.52E-04,9.32E-05,9.75E-06,1.87E-04,1.57E-04,-4.13E-05,-5.95E-06,1.36E-04,3.12E-05,3.99E-05
270,5.499993474,5.499992922,5.499876134,5.49992268,5.499863409,5.499761242,5.499795591,5.499900567,5.499806328,5.499801443,1.26E-04,7.45E-05,1.23E-05,1.99E-04,1.14E-04,-1.73E-05,-1.95E-05,7.91E-05,3.43E-05,1.84E-05
271,5.499981342,5.500000643,5.499888516,5.499916207,5.499859651,5.499776688,5.499799508,5.499884924,5.499807317,5.499802957,1.56E-04,3.25E-04,-1.11E-05,2.40E-04,4.11E-05,-2.76E-05,-3.93E-06,1.63E-04,1.96E-05,1.42E-05
272,5.49998124,5.500029535,5.49989123,5.499916102,5.499857117,5.49978534,5.499816029,5.499886776,5.499803676,5.499805679,1.25E-04,7.94E-05,2.13E-05,1.20E-04,1.39E-05,-1.88E-05,-3.68E-05,1.98E-04,1.02E-05,3.41E-06
273,5.499978086,5.500019441,5.499914394,5.499900772,5.499848403,5.499788583,5.499814118,5.499888649,5.499804335,5.499803295,2.58E-04,1.15E-04,1.37E-04,2.83E-04,1.25E-04,-9.52E-06,-1.61E-05,1.50E-04,2.74E-06,7.48E-06
274,5.499990828,5.500011843,5.499923401,5.499910433,5.49985846,5.499800399,5.499827713,5.499884528,5.499804089,5.499802908,1.17E-04,4.58E-05,5.54E-05,1.36E-04,1.20E-04,-1.90E-05,-1.76E-05,1.16E-04,1.37E-05,1.46E-06
275,5.499990472,5.500001118,5.499925161,5.499895477,5.499868441,5.499812154,5.49984574,5.499879817,5.499804869,5.499807904,1.15E-04,8.83E-05,2.59E-05,1.19E-04,1.01E-04,-3.17E-05,-2.76E-05,6.81E-05,4.52E-06,-3.35E-06
276,5.499982424,5.499998436,5.499919633,5.499892724,5.499869907,5.499809965,5.499854342,5.499866602,5.499804341,5.499812982,1.74E-04,1.61E-04,7.19E-05,9.25E-05,4.93E-05,-8.38E-06,9.36E-05,1.48E-04,2.04E-06,-6.21E-06
277,5.49997977,5.500006567,5.49993293,5.499889573,5.499868363,5.499831316,5.49987067,5.499875389,5.499808865,5.499814306,2.21E-04,1.91E-04,4.77E-05,1.35E-04,4.25E-05,-7.53E-07,2.97E-05,1.01E-04,-8.63E-06,-1.57E-05
278,5.499980005,5.500012279,5.499930472,5.499888337,5.499861995,5.499838452,5.499870452,5.499869961,5.499810061,5.499822757,1.10E-04,2.26E-04,4.28E-05,1.89E-04,2.76E-05,-1.43E-05,7.63E-06,5.35E-05,-4.07E-06,-1.48E-05
279,5.499971663,5.500018645,5.499932031,5.499893814,5.499867151,5.499853024,5.499871879,5.499861069,5.499811776,5.499827174,2.26E-04,6.90E-05,1.37E-04,9.19E-05,6.07E-05,-1.74E-05,2.43E-05,1.06E-04,-1.09E-05,1.68E-05
280,5.4999819,5.500002057,5.499951988,5.499883205,5.499875989,5.499860105,5.499887558,5.499865573,5.499816173,5.499837248,2.37E-04,2.08E-04,5.61E-05,1.17E-04,1.55E-05,-5.47E-06,5.75E-06,1.04E-04,-1.54E-05,-3.04E-06
281,5.499982942,5.500012784,5.499958343,5.499888076,5.499876357,5.499873284,5.499891446,5.499865609,5.499820128,5.499846689,2.10E-04,1.77E-04,1.30E-04,7.26E-05,5.27E-05,-1.36E-05,6.15E-05,4.82E-05,-7.12E-07,-1.28E-05
282,5.499986109,5.500009928,5.499957048,5.499880876,5.499884509,5.499881008,5.499907325,5.499863354,5.499828617,5.499850159,1.31E-04,6.19E-05,1.35E-04,4.95E-05,5.48E-05,9.20E-06,2.57E-05,2.12E-05,-1.02E-05,7.95E-06
283,5.499975417,5.500004206,5.499972595,5.499878353,5.499880645,5.499887147,5.499911163,5.499856366,5.499838364,5.49985624,7.62E-05,9.18E-05,1.18E-04,7.74E-05,7.29E-05,-3.07E-06,6.28E-05,4.66E-05,-1.56E-05,-5.76E-06
284,5.499965423,5.500002756,5.499975044,5.49988118,5.499890176,5.499888989,5.499922691,5.499859945,5.499845745,5.499861441,1.58E-04,1.37E-04,9.23E-05,4.29E-05,2.59E-05,3.56E-06,7.19E-05,3.79E-05,-1.54E-05,-1.33E-05
285,5.499965509,5.500002779,5.499973334,5.499878306,5.499887814,5.499900433,5.499930099,5.499860267,5.499846407,5.499870177,1.55E-04,4.56E-05,9.42E-05,4.10E-05,3.77E-05,-1.03E-05,7.26E-05,4.17E-05,-5.81E-06,-1.41E-05
286,5.499965343,5.499988706,5.499971837,5.499879562,5.499888808,5.49991424,5.499938024,5.499863167,5.499853343,5.499875668,9.72E-05,2.24E-04,4.86E-05,1.27E-04,4.00E-05,3.46E-05,1.02E-05,1.80E-05,-8.87E-06,3.17E-06
287,5.499959483,5.499999477,5.49997574,5.499890374,5.499897787,5.499921927,5.49994239,5.499864202,5.499860872,5.499884376,9.06E-05,6.39E-05,1.02E-04,4.30E-05,1.92E-05,3.85E-06,1.27E-04,1.35E-05,-2.42E-05,2.90E-05
288,5.49995994,5.499988803,5.499975026,5.499885424,5.499898693,5.499926398,5.499959415,5.499866635,5.499863108,5.499894814,1.30E-04,3.20E-05,1.44E-04,2.24E-05,4.05E-05,-3.19E-06,6.36E-05,4.45E-05,-8.70E-06,1.72E-06
289,5.499955766,5.49997757,5.499986743,5.499882534,5.49990155,5.499931892,5.499958905,5.499872916,5.499872871,5.499897021,1.01E-04,1.81E-04,8.18E-05,6.03E-05,1.87E-05,-4.00E-06,1.53E-05,1.06E-05,-1.27E-05,2.24E-05
290,5.499949704,5.49998662,5.499977084,5.499888654,5.499907976,5.499945254,5.499957046,5.499877163,5.49988368,5.499912012,1.38E-04,5.13E-05,1.69E-04,8.96E-06,1.37E-05,1.71E-05,4.36E-06,2.26E-05,1.15E-05,7.89E-06
291,5.499954174,5.499978406,5.499987492,5.499888603,5.499909796,5.499954047,5.499959544,5.499885429,5.499899001,5.49991213,9.60E-05,2.53E-05,7.53E-05,3.72E-05,8.22E-06,1.66E-05,7.65E-05,6.24E-06,-7.53E-06,4.76E-06
292,5.499949735,5.49996882,5.499985416,5.499895571,5.49991539,5.49995721,5.499967296,5.499891652,5.499904813,5.499924034,5.47E-05,1.17E-04,7.98E-05,2.46E-05,1.93E-05,2.38E-06,8.99E-05,-5.61E-06,-5.94E-06,8.19E-06
293,5.499944384,5.499970939,5.499979239,5.499900858,5.499920669,5.499958616,5.499976191,5.499892541,5.499913829,5.499925822,5.91E-05,1.33E-04,9.34E-05,1.17E-06,2.76E-05,1.96E-05,9.90E-05,5.60E-06,-6.90E-06,2.86E-05
294,5.499943928,5.499970984,5.499978538,5.499901182,5.499923867,5.499969365,5.499980781,5.499898026,5.499919135,5.499935929,8.37E-05,7.39E-05,6.99E-05,2.77E-06,1.06E-05,4.30E-05,7.24E-05,-4.37E-06,6.71E-06,1.91E-06
295,5.499947072,5.499964846,5.499979245,5.499905143,5.49992884,5.499977081,5.49997965,5.4999038,5.49992315,5.499943705,1.08E-04,7.26E-05,7.86E-05,4.20E-06,1.12E-06,6.63E-06,6.57E-05,-1.82E-06,-1.78E-06,9.30E-06
296,5.499951912,5.499963223,5.499982822,5.499908366,5.499933241,5.499977299,5.499984989,5.499909196,5.49993325,5.499949765,5.04E-05,8.01E-05,1.09E-04,1.16E-05,1.80E-05,2.01E-05,4.82E-05,-6.27E-06,-5.09E-06,4.14E-05
297,5.499947724,5.499963154,5.499988487,5.499914831,5.499941365,5.499980483,5.499985333,5.499915236,5.499940999,5.499953657,5.36E-05,2.68E-05,9.56E-05,8.35E-07,7.05E-06,3.51E-06,7.21E-05,-9.82E-06,1.13E-05,1.68E-05
298,5.49994511,5.499957789,5.499986655,5.499923894,5.499943036,5.499983259,5.499991975,5.499913528,5.499946508,5.499959783,4.13E-05,3.95E-05,8.52E-05,-3.80E-06,9.72E-06,4.49E-05,1.15E-04,-2.95E-07,-1.76E-06,1.81E-05
299,5.499948178,5.499958801,5.499987329,5.499924996,5.499944934,5.499988613,5.499997872,5.499926111,5.499949907,5.499966061,4.35E-05,1.22E-05,8.39E-05,2.81E-06,2.96E-06,9.61E-06,6.55E-05,-1.37E-05,4.42E-06,2.98E-05
300,5.499946405,5.499954705,5.499989383,5.499931662,5.499949756,5.499991255,5.499995809,5.499929334,5.499952224,5.499974262,3.67E-05,5.67E-05,7.43E-05,-1.28E-05,1.50E-05,5.61E-07,3.34E-05,-5.98E-06,8.20E-06,4.20E-05

==> results/iterations_delay5.txt <==
k,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10
0,1,2,3,4,5,6,7,8,9,10,0,0,0,0,0,0,0,0,0,0
1,1.666666667,1,1,1.333333333,1.666666667,3,3.333333333,2.666666667,9.5,3.333333333,-0.666666667,1,2,2.666666667,3.33E+00,3,3.666666667,5.333333333,-0.5,6.666666667
2,1.155555556,0.6,0.533333333,1.266666667,2.888888889,3.466666667,3.477777778,1.422222222,4.7,1.777777778,0.177777778,0.733333333,1.466666667,2.4,0.444444444,1.45,0.772222222,3.911111111,4.633333333,4.888888889
3,2.402962963,0.373333333,0.657777778,3.884444444,2.340740741,3.545,1.236481481,0.865185185,2.813333333,3.414814815,-0.825185185,0.471111111,0.608888889,-2.017777778,1.77037037,0.405,3.434351852,2.512592593,3.431111111,0.807407407
4,2.013283951,0.233777778,0.480148148,1.093037037,2.957283951,5.313,0.974854938,3.706320988,6.749777778,4.63117284,-0.527358025,0.296592593,0.726518519,5.175851852,0.268641975,-1.439944444,1.424658951,-0.91817284,-2.792740741,0.045933642
5,1.118506996,0.646548148,1.224319547,2.75658107,4.345958848,3.130746296,0.627466924,3.75789465,3.095614815,2.898255916,2.241073251,-0.647239506,1.048956301,1.720295473,-0.654353909,1.702272222,2.066812011,-0.314277366,6.056582716,2.865605967
6,2.130276324,1.265192099,1.839629306,2.345210892,2.871244102,3.402267037,1.979498914,3.453796406,3.602593637,4.62846821,0.108767298,-0.745501564,-0.30657811,0.841444047,2.864961866,0.652068071,0.90581583,1.890663265,2.944685067,-0.35545515
7,1.71775512,1.135823671,1.442384929,2.120202356,2.665799776,3.505229215,2.15134048,3.19696993,3.803172733,3.733776859,1.760867815,1.001404532,0.996798169,0.435369547,1.772925258,0.972981809,0.054612391,2.746602553,1.184686297,3.464899214
8,1.5347482,1.73319045,1.662038464,2.965865586,3.404289365,2.925583028,1.943934609,3.954588503,3.469182954,2.853811632,1.273801839,-0.263565269,0.278745549,-0.266787922,-0.356471404,0.917626554,0.356058969,3.274978488,3.173329656,2.612414835
9,2.135553424,1.699116258,1.366164792,3.060386151,3.15206535,2.041981639,2.478460535,3.583825298,3.75933185,2.825537067,-0.025167869,0.150381405,1.740153216,2.204318201,0.887969794,1.189476908,0.12191289,2.561584556,0.767627656,1.334481982
10,2.151193771,1.871238245,1.260289926,3.924653816,2.60188294,2.379168778,2.132483196,3.622737862,3.383334506,4.042333307,0.522855268,0.514906068,1.492654476,2.492594095,2.145060748,0.606486389,0.284868319,2.479317289,2.209562082,1.469305657
11,2.499298755,1.546363227,1.701920521,4.157395766,3.044242843,2.325903268,2.315830818,3.891507124,3.361751419,3.174224809,1.075387429,0.550894023,0.216427944,1.335738206,1.146407,0.481881597,0.027242232,2.767599439,1.425344772,3.655752664
12,2.872602348,1.687148576,1.739501131,3.705141376,2.629178692,2.286810034,2.12173691,3.481527649,3.250316003,3.463318053,0.097693141,0.042845992,0.07744392,2.169988661,1.247769081,0.199720433,0.200904466,1.793779194,0.586550341,1.970967301
13,2.919474105,1.915635599,1.797939164,3.53525435,3.01151802,2.402607328,2.087699183,3.480599659,3.110718851,3.336373819,0.569667841,-0.214205026,0.04469306,1.598846821,1.495749127,0.039790926,1.139782429,0.897817587,0.335113932,1.183644965
14,2.780626353,2.186046675,1.815136497,3.5132503,3.223902203,2.444513024,2.044551338,3.641638251,3.015776635,3.034861624,0.966178837,-0.341812751,0.232717937,1.136373744,0.602063859,0.042575025,0.87485306,1.034466532,1.512854278,0.98234942
15,2.710031177,2.495143236,2.078216886,3.495609144,2.94802543,2.270363606,2.029496675,3.74152012,3.390832772,2.82827888,1.409125092,-0.43561808,0.024913935,2.822185514,0.590172344,0.188341093,1.278631985,0.813149477,1.957104955,1.172346604
16,3.158737049,2.640310984,2.026222074,3.590605959,2.999951685,2.176291581,2.259371064,3.627349923,3.478239286,2.88782373,0.198736997,0.842428065,0.176681446,4.713367036,2.1079515,0.432602329,0.848567814,1.397176652,1.299614632,2.242548829
17,2.823287584,2.794711475,2.098256619,3.843152858,3.22112726,2.175255615,2.275657838,3.864910485,3.386511918,3.014692236,0.289611937,0.609498283,0.066532294,0.925794861,1.232511881,0.464894739,0.40055487,2.041400772,2.001590606,0.994405909
18,3.047029369,2.89460674,2.103169915,3.736568001,3.157437927,2.148865619,2.128738804,3.694552904,3.561601929,2.883676398,-0.192873401,0.10327083,0.340633522,1.982618498,0.679945273,0.466300516,0.415286307,1.624262845,0.492106858,0.873961689
19,2.890274389,2.869274245,2.373776265,3.732298001,3.100514559,2.135811199,2.160135734,3.68025375,3.273923515,2.930582629,0.494933089,0.86368715,0.386240179,0.906499363,0.566052592,0.168487926,0.312985046,0.826430576,2.16481093,1.106382861
20,3.134545902,2.932649629,2.386485326,3.617574998,2.977482085,2.107030061,2.081474453,3.777645903,3.318734165,2.855305893,0.996637127,0.128083632,0.50294587,1.3409681,0.690152206,0.397224451,0.171099217,1.547211234,1.816157726,2.166475747
21,3.268715342,2.834148766,2.487157501,3.554147921,3.067990729,2.133974702,2.111427302,3.788313349,3.306274169,2.991078329,1.542490882,0.141195407,0.040018343,1.014925043,1.551852225,0.148238313,0.190288878,2.136910133,1.054826749,1.306203771
22,3.404975483,2.954708609,2.517968493,3.597903088,3.139660005,2.122548409,2.109570247,3.907762106,3.186272706,2.922763426,1.746691305,0.173971838,0.192364274,1.54697814,1.344112236,0.164660641,0.325321449,3.356411802,2.052051208,1.302332603
23,3.555580824,3.062024439,2.529933952,3.627303428,3.068023886,2.13345392,2.286369959,3.989995938,3.263632788,2.994878461,0.757163921,0.095480751,0.414806938,4.436780343,1.130574458,0.091553589,0.000712788,1.760007689,1.259758873,1.327578497
24,3.483982544,3.107833245,2.573503982,4.029331158,3.087347545,2.116619546,2.268841014,3.937299392,3.255231512,2.999418711,0.676805082,-0.01398189,0.289651921,1.5871712,1.26795013,0.1286826,0.235520036,1.186431651,1.092110149,1.694668282
25,3.417823612,3.255006175,2.575511823,3.753536835,3.0729205,2.111915259,2.340010356,3.763053225,3.198208484,2.965189273,0.447256016,1.492757534,0.361031146,2.013800464,1.395983875,0.125844748,0.577129652,1.803087977,0.421059744,0.881563579
26,3.389390925,3.479266582,2.575347014,3.734437869,3.08091486,2.238547282,2.403736494,3.770915989,3.102591929,2.898902615,0.505791955,0.771644001,0.223633383,2.545831087,0.732891778,0.059598639,0.261071847,2.366553967,0.887136104,0.647421696
27,3.549232841,3.558788963,2.621995551,3.780718427,3.049045174,2.295238683,2.378180137,3.938829169,3.139718931,2.859235855,0.487151394,0.894676788,0.060507526,0.956623103,1.034773347,-0.036646991,0.31823696,1.542461586,1.105919174,1.611596714
28,3.451768595,3.646652572,2.717239183,3.714888252,3.078520808,2.198739766,2.44746463,3.75256547,3.141833096,2.969055904,1.220709692,0.210361987,-0.00610986,1.488262934,1.658920588,0.149551215,-0.001940917,2.066689578,0.36652556,1.435286299
29,3.710102434,3.553274291,2.853521715,3.671065994,3.15627689,2.248745511,2.405121197,3.796580656,3.037187032,2.973218342,1.461216093,0.64002293,0.149772152,1.643078882,1.148497011,0.058724669,0.126700653,2.414346724,0.991313889,0.894535907
30,3.836669362,3.549551244,2.852398677,3.658696019,3.123543918,2.353977537,2.424095278,3.836851351,3.102252857,2.928344847,2.210862469,0.217064023,0.146129777,1.121131633,1.628972708,-0.085657136,0.124517773,1.802851242,0.983015288,0.556924182
31,3.883420226,3.714816705,2.85212166,3.604998891,3.175287916,2.357513123,2.382959231,3.730201938,3.132022594,2.880330564,1.682791067,1.012520448,1.126368012,3.869559901,1.285767361,-0.000412802,0.247121947,1.008075034,0.745169979,0.326476374
32,3.923115996,3.876995078,3.1174378,3.894544357,3.190381686,2.370194897,2.423663371,3.636298471,3.127137466,2.838010855,1.752274002,1.029258986,0.666504126,1.252093014,0.677640315,0.048961113,0.021076347,1.54600166,0.253275121,0.784385852
33,3.940770307,3.959758119,3.138388325,3.741009936,3.104495095,2.392554158,2.547007038,3.620349282,3.073424197,2.879751661,1.097638465,1.101718822,0.343976701,1.487981866,0.664221614,0.073035121,-0.118074581,1.527391503,0.943936666,1.07843877
34,3.830226361,4.051608939,3.126687137,3.654676889,3.109601704,2.406141189,2.572561287,3.625590064,3.095278188,2.909733173,1.002449507,1.005996833,0.744900701,3.24368398,0.327004199,0.041887452,-0.022232564,0.880630156,0.456029751,0.509237873
35,3.808415147,4.041517334,3.266571238,3.849302219,3.152074953,2.480762859,2.691961159,3.568071081,3.048108656,2.920734429,1.245920712,2.27160487,0.259269951,1.517721286,1.088418826,-0.060659185,-0.124958012,1.788755866,0.453798386,0.244939424
36,3.991603412,4.209477152,3.322840817,3.700085267,3.163246893,2.446147196,2.621461852,3.610932976,3.03360659,2.929476757,1.250693086,0.589241805,0.512959678,1.640468261,0.862243496,0.01410688,0.602975211,1.81444695,0.444230286,0.082487881
37,3.994938784,4.06787033,3.406766273,3.656630254,3.157688676,2.415963901,2.827569452,3.618514713,3.001391605,2.874020866,2.713842377,0.338020757,1.233848781,1.096455759,1.256428565,0.034885588,1.160957838,2.246462035,1.111704057,0.709560832
38,4.177212905,4.038122394,3.470020476,3.566998351,3.209085557,2.625255235,2.944994066,3.681453922,3.030871636,2.913985852,2.038746441,0.767768064,0.704413989,2.021356331,0.948812868,0.06305801,0.172814845,1.857667343,0.341087989,0.314815429
39,4.246441308,4.066223157,3.44435465,3.615323809,3.188123403,2.732718145,2.981644857,3.64717989,3.004411203,2.852276375,0.950144817,0.850782281,0.686960342,2.650970217,0.783445012,-0.117683076,0.027572257,1.111184466,0.140156429,1.178745235
40,4.144131971,4.113991513,3.566652647,3.748639389,3.29923812,2.827087798,3.064218385,3.555361251,2.980959623,2.96641757,1.322831089,0.235825738,0.228075239,2.461266204,0.681057447,-0.090393634,0.481796507,0.647410871,0.07017039,0.588927419
41,4.152717949,4.078047722,3.561530135,3.781094899,3.326037603,2.750485115,3.119561984,3.500878368,2.954489777,3.069568595,1.37928013,0.11455237,0.119160131,0.582861041,0.274501549,0.053364536,0.860296458,1.410791698,0.172329689,0.463027939
42,4.126859589,4.126838072,3.54893112,3.540026158,3.156619691,2.853076044,3.157642211,3.551238297,2.920616045,3.06144756,0.715498424,2.035955026,0.519426012,2.972933241,0.728414281,0.065941052,0.19332471,1.202239112,0.132560902,0.286353815
43,4.072328859,4.330444333,3.604413951,3.744007539,3.190734259,2.96524132,3.171685286,3.502731154,2.910574545,3.016538202,1.129115741,1.307867035,1.17312131,0.879780652,0.805300444,-0.090184925,0.294001108,1.358124271,1.450252924,0.232273232
44,4.091231494,4.419229524,3.699538817,3.573307559,3.267195722,3.059444811,3.184711299,3.53394596,3.131036345,3.096259031,1.792345452,2.027959253,1.041041171,1.466171134,2.097825046,-0.050764855,0.082454615,1.131264971,0.494469811,0.183402969
45,4.177562341,4.475840482,3.749180367,3.586418136,3.492369455,3.084426912,3.22231256,3.444655885,3.123234255,3.105650282,2.203212067,0.61937546,0.470879035,1.120289569,0.82373879,0.221501572,0.174418257,1.361852083,0.288761977,0.375441232
46,4.265927214,4.376216761,3.792843541,3.601301287,3.454648054,3.143184719,3.308572532,3.458065763,3.098762426,3.131694996,2.304544128,0.306082207,0.714247323,1.314101764,1.121819586,0.135525177,1.13825969,1.630694636,0.212427306,0.253611643
47,4.207252104,4.264332349,3.856015266,3.618505126,3.475121624,3.196301157,3.417435617,3.491690497,3.078893045,3.171908014,2.219021763,1.110084541,0.490093269,1.127634512,0.558224401,-0.007941379,0.158780219,1.313088638,0.090678483,0.086592803
48,4.241236373,4.288790376,3.887865009,3.631273606,3.413224176,3.20851272,3.385728507,3.448753097,3.114361869,3.088700871,1.774080234,0.910128024,1.095641795,0.269140148,0.362989999,0.290319886,0.398464184,0.699481719,0.32565486,0.197312647
49,4.211852792,4.324189161,4.017740896,3.474622419,3.404279864,3.225643999,3.52981131,3.456083335,3.098015521,3.14970009,1.499872097,1.420249287,0.746114498,1.604916028,0.507735099,0.123246581,0.500707015,0.951008455,0.168194369,0.970462939
50,4.256309503,4.410045905,4.031858572,3.585746303,3.414109531,3.217502307,3.487996381,3.488640471,3.113956713,3.234814438,0.987387966,2.239101766,1.427176982,1.637631038,0.610580666,0.08891894,0.263764978,0.442947091,0.166929419,0.604922733
51,4.176681314,4.561896736,4.085262026,3.646632747,3.433405256,3.228799327,3.54388462,3.443897083,3.191078518,3.334101054,0.974551179,1.704027306,1.446247347,1.33473769,0.331169667,0.018342626,0.290667582,0.362470926,0.280982702,0.269115996
52,4.121550874,4.554977151,4.146412537,3.639082307,3.431482,3.30909818,3.57091472,3.454074002,3.290688056,3.35300301,0.644433432,1.461968805,0.734640058,1.251885516,0.777942158,-0.074184644,0.045636796,0.511365204,0.128609361,0.357206178
53,4.114477312,4.551840207,4.152837534,3.631627686,3.445262741,3.432587986,3.615087886,3.439216738,3.275612183,3.426888076,0.396575315,0.490459878,0.730212285,1.277950457,0.870545514,-0.037192775,0.241922314,1.393311421,0.057945659,0.187282864
54,4.039372744,4.453120843,4.106508821,3.638959157,3.590095996,3.498032075,3.669372525,3.51897106,3.310651184,3.457924335,0.746808655,0.26220599,0.89875779,0.493391607,0.728531864,-0.077841681,0.729855027,0.728609318,0.082932542,0.215067867
55,4.153962765,4.380935772,4.105331124,3.554759659,3.646105105,3.48523006,3.822443185,3.564945929,3.377062885,3.452339124,2.235596678,0.975497766,0.450556592,0.936919176,0.282309595,0.245179016,0.769770374,0.345973971,0.625067039,0.331956799
56,4.339567075,4.345256319,4.060538442,3.574998412,3.622637455,3.511131122,3.836295005,3.539449487,3.368445365,3.412265866,1.587605128,0.848120965,0.444966803,0.213991041,0.964265798,0.121766521,0.87576722,0.53216785,0.418148565,0.217460857
57,4.307482827,4.318215693,4.051457563,3.534476509,3.661195829,3.678963806,3.901188689,3.507268682,3.452207101,3.497008609,0.989373438,0.508035272,1.407446293,1.046357976,0.531415073,-0.127243843,0.603427016,1.392624417,0.055621119,0.051631866
58,4.168103612,4.363652787,4.162773431,3.636746032,3.55473168,3.612214878,3.940573014,3.610765292,3.457835224,3.544692598,1.443370589,1.736393055,0.592407278,1.02904536,0.609032965,0.243276118,0.069057815,0.759033287,0.121642678,0.398077878
59,4.23106493,4.412704355,4.106412096,3.669104611,3.599223347,3.665121314,3.878398304,3.621893597,3.447214813,3.625824617,1.387464784,0.903150445,1.248590325,1.191966979,0.813742223,0.210649361,2.014548968,0.368388338,0.051167971,0.310349514
60,4.246461455,4.412199687,4.216229566,3.764897802,3.674527249,3.688311855,4.010750877,3.592859198,3.457686371,3.621958554,1.222632349,0.995287208,0.915883255,1.041512607,0.670147795,0.047025912,0.371284669,0.605265633,0.032400365,0.159040821
61,4.176221147,4.382609947,4.28142397,3.783104235,3.640393073,3.799452863,3.987957838,3.588867256,3.458252784,3.685828187,0.681556483,1.155154707,0.73604657,0.546688201,0.679967174,0.09697689,0.196706245,0.57468622,0.375251048,0.484948831
62,4.182134091,4.460561857,4.278484033,3.705191735,3.663691537,3.827571623,4.042615515,3.627528278,3.515155801,3.678684402,0.856588916,0.307099658,0.751902187,0.910896758,0.397777162,0.00420687,1.019162962,0.66819481,0.068180665,0.429548615
63,4.131357497,4.376523359,4.256298722,3.70868388,3.69496401,3.908185418,4.112903153,3.651781372,3.575375244,3.777818555,1.315130077,0.186405051,0.79200772,0.526864861,0.195417947,0.088909703,0.64384702,0.309844311,-0.037492554,0.642004285
64,4.186217973,4.272580933,4.249607567,3.721054728,3.741668495,4.019435256,4.062469379,3.655772946,3.556284666,3.809461844,0.863082714,1.545327776,0.985731727,1.24080702,0.311382641,0.426960393,0.227070832,0.587763662,0.00659306,0.289358854
65,4.142135867,4.38189029,4.349501486,3.830246092,3.799811318,3.991612819,4.085001871,3.68414986,3.683532561,3.805475083,1.589774615,0.405799902,0.392971945,0.984680948,0.145549431,0.67377981,0.10445167,0.265504917,0.389578283,0.477280626
66,4.236787359,4.354755863,4.320728837,3.834921416,3.824238764,4.119635967,4.080250785,3.701358127,3.769633386,3.855804439,1.342199973,1.542789935,0.360525255,1.001574069,0.318137825,0.096570122,0.173184134,0.468352064,0.365753428,0.199111079
67,4.276374876,4.42272397,4.289293051,3.843905258,3.913846341,4.063453915,4.07942056,3.710120874,3.826122958,3.850691071,1.623893488,0.877836561,1.270993502,0.772183261,0.57299233,0.137548654,0.816081212,0.657031424,0.065428238,0.639159285
68,4.32977949,4.36482439,4.379416706,3.850526791,3.997701071,4.076716513,4.210991077,3.734553424,3.822341844,3.970392443,1.43184095,0.350511768,0.98723851,0.414121154,1.09103376,0.058699871,0.962176375,0.684336106,0.264230839,0.209190165
69,4.330582952,4.310572358,4.375138173,3.833453343,4.048956703,4.149723782,4.313336265,3.853338144,3.862939542,3.939838604,0.880782319,0.171089288,0.950643264,0.407099901,0.804463003,0.187103448,0.63106477,0.326913622,0.468036931,0.499808511
70,4.23710128,4.337284853,4.368468776,3.952626054,4.037384838,4.133697628,4.299076375,3.886085677,3.881011006,3.999041624,0.961751653,0.030317268,0.996254341,0.707359489,0.413803366,0.135161678,0.647347714,0.286721589,0.562115571,0.190701236
71,4.22370685,4.336563898,4.463048474,3.950243632,4.022829484,4.122865917,4.292487814,3.829696019,3.924619279,3.968712055,0.494270256,1.917205163,0.622414163,1.210268022,0.221457037,0.259905906,1.13639956,0.727043451,0.143763583,0.281692497
72,4.172004542,4.478396145,4.346588547,4.063992253,4.058530092,4.233667456,4.377137257,3.94013151,3.9466053,3.967701325,0.527555423,1.309182885,0.872231405,0.880855821,0.198124822,0.303229687,0.286085748,0.977995309,0.025935174,0.141856979
73,4.205933218,4.535006106,4.413991005,4.07905472,4.100626209,4.335725325,4.276324182,3.997200908,3.97541698,3.984206174,0.229849036,1.576580636,0.526479437,0.205151488,0.592299057,0.228306323,0.172334513,0.431928256,-0.020166622,0.258443944
74,4.178567973,4.543711756,4.428545331,3.997708557,4.154856014,4.328855386,4.359246955,4.009391983,3.970047855,4.10027749,1.304139112,0.516821228,0.897859537,0.342424966,0.702378578,0.126055675,0.655763655,0.263705983,0.389397421,0.258993794
75,4.389602689,4.409540272,4.449508103,4.052055682,4.192773979,4.326571448,4.37323028,4.0380546,4.016066757,4.131694241,1.11129877,0.306445227,0.471050624,0.52025677,0.313271324,0.044302496,0.710452576,0.15111157,0.250059346,0.440566725
76,4.352421591,4.324698645,4.433146646,4.043867743,4.224845461,4.305878064,4.396167428,4.020021011,4.016889976,4.179452537,0.816392097,0.186990036,1.163661947,0.989120464,0.517074486,0.197297811,0.603605764,0.71684562,0.341248766,0.224253752
77,4.379586511,4.270332313,4.497346469,4.168526951,4.221896982,4.310830904,4.387721183,4.074562077,4.092708609,4.179706534,0.596701563,1.950252643,0.589152587,0.732347439,0.261485722,0.060813097,0.260424248,0.433680885,0.037930955,0.443893964
78,4.315762626,4.506402216,4.458642716,4.184402718,4.20296072,4.359580476,4.40213697,4.073088291,4.139873669,4.227302505,0.887701545,0.41401431,0.920575783,0.167211093,0.43199777,0.149134605,0.486805978,0.218314227,-0.034521408,0.749358858
79,4.316879826,4.470813335,4.510692302,4.176517106,4.278937443,4.38856429,4.460416853,4.133272707,4.058587781,4.275807958,1.402427915,0.880140481,1.230596262,0.28958836,0.233328593,0.249774697,0.078189111,0.054894143,0.624135973,0.326173976
80,4.353332065,4.513213971,4.60376804,4.164270568,4.234544889,4.398883092,4.435194841,4.117011214,4.157554608,4.254319062,0.766910127,0.250979524,0.807864801,0.300642513,0.202859623,0.345542365,0.650605004,0.157357316,0.109078497,0.335477324
81,4.419444757,4.457915734,4.568220666,4.196898916,4.217778841,4.464204209,4.458117964,4.129025586,4.179538421,4.302894765,0.497149915,0.582808851,0.617092919,0.633146537,0.367048656,0.049859672,0.37525344,0.644588981,0.014375686,0.333135602
82,4.334397537,4.445120065,4.564981866,4.231983281,4.287997007,4.435171786,4.438223849,4.141619268,4.181060046,4.347596906,0.627002337,0.908279243,0.61532716,0.229327999,0.196564395,0.208303565,1.055880679,0.459809896,0.00327027,0.180256482
83,4.341604611,4.490053989,4.574403613,4.192768159,4.310809844,4.439484735,4.525503753,4.208297617,4.228761029,4.332484102,0.788659431,0.257825823,0.457161256,0.598341704,0.14786645,0.065121573,0.791988397,0.372362013,-0.046610893,0.490912709
84,4.395864358,4.441611882,4.535897191,4.244451989,4.306750392,4.456462951,4.562554205,4.221778945,4.275961476,4.324513512,0.487627687,0.528713764,0.429738301,0.097901596,0.343322846,0.004728975,0.325838971,0.177491574,0.888224022,0.574832907
85,4.393346963,4.432117231,4.560125474,4.239301673,4.347575768,4.509981475,4.561663171,4.217154585,4.378250523,4.41301867,0.33227318,1.131263763,1.179047491,0.220223237,0.264213051,0.049064821,0.71644013,0.135165183,0.193785627,0.444112379
86,4.367473183,4.505851024,4.639038258,4.287080676,4.377906691,4.488956202,4.596827852,4.193176439,4.335663355,4.445558861,0.410755385,0.303354127,1.297330769,0.633339245,0.262725692,0.037380214,0.468228822,0.091560738,0.363878419,0.368626031
87,4.427877166,4.481193104,4.686530755,4.339278219,4.410920426,4.529047708,4.586247105,4.215434868,4.366476276,4.484788077,0.73024991,0.125775963,1.079378851,0.250199835,0.269143994,0.330152095,0.436184412,0.331393999,0.090479886,0.464373705
88,4.43701755,4.467112731,4.668338615,4.344518737,4.41120946,4.590662616,4.604201213,4.308593778,4.358528178,4.463802446,0.658744319,0.421130649,0.557881566,0.620731823,0.30557558,0.472536198,0.981274354,0.423248125,0.325524513,0.707351504
89,4.453428646,4.472342912,4.622352621,4.387908896,4.401877256,4.605336804,4.719194917,4.379538377,4.434595971,4.497005344,0.690048984,0.340524395,0.324926777,0.450761593,0.162119994,0.142837878,1.140634421,0.40437059,0.216753393,0.43753006
90,4.503604368,4.488732671,4.626879151,4.375841091,4.408004317,4.676549648,4.737391111,4.37202975,4.401230081,4.541140252,0.477150975,0.340932216,0.60207799,0.213503991,0.264514842,0.440668419,0.266962411,0.330986728,0.105617021,0.705107316
91,4.507797076,4.49239814,4.65900363,4.399112452,4.517272438,4.684442272,4.67683169,4.412495062,4.481746868,4.582977196,0.515773059,0.621139685,0.585078105,0.111164633,0.169878773,0.138996849,0.933628732,0.307229028,0.882974486,0.310716714
92,4.485153565,4.49204963,4.678305027,4.419442686,4.529768152,4.654534747,4.729712088,4.431267583,4.561072106,4.583082226,0.333906038,0.536767231,0.273237655,0.423590675,0.330944362,0.076239808,0.48156578,0.459243201,0.447186444,0.190459001
93,4.474080751,4.518210313,4.659573694,4.462998977,4.553142433,4.636991961,4.697241196,4.448703905,4.61679581,4.553687667,0.509266879,0.152761727,0.275741605,0.705772336,0.276393411,0.109696659,0.592290862,0.506510107,0.188567944,0.388191204
94,4.511678724,4.516958112,4.635550035,4.545255471,4.541945175,4.69432169,4.713279651,4.466999823,4.618795812,4.558525441,0.395957877,0.290748265,0.788692949,0.09418659,0.304576919,0.224554412,0.478700735,0.262750293,0.060855979,0.297766
95,4.50732556,4.514268206,4.70669344,4.505258221,4.590955625,4.734472331,4.70726679,4.459844445,4.58605363,4.635389514,0.378775187,0.354239434,0.615633611,0.740867592,0.349657235,0.182773546,0.262306872,0.465741473,0.621246498,0.144270057
96,4.512342893,4.548397408,4.704381747,4.531789087,4.596428979,4.750369564,4.726668292,4.493475402,4.634414185,4.632602837,0.18437026,0.083950609,0.72773522,0.391556769,0.369344995,0.045027282,0.501446206,0.410888537,0.158721611,0.41039964
97,4.530613733,4.536256545,4.705914772,4.556466125,4.667619171,4.718103355,4.740262518,4.580265332,4.609923087,4.676691495,0.681539258,0.654351541,0.482009769,0.390972795,0.189415915,0.520749114,0.137180595,0.18151032,0.14953333,0.538577298
98,4.584867312,4.598870293,4.679936177,4.558515861,4.636922593,4.781257848,4.684652897,4.591463611,4.636216295,4.720489141,0.406978785,0.588458191,0.26698348,0.227068609,0.125404535,0.144723694,0.798154738,0.200992721,0.023551235,0.395726892
99,4.589724843,4.650714622,4.653880743,4.557751426,4.646935124,4.761741119,4.787651132,4.606588936,4.638158028,4.707500678,0.198631861,0.347797794,0.593662963,0.262975855,0.359739151,0.133334679,0.09654045,0.195973094,0.424080328,0.484286176
100,4.570509328,4.615976452,4.739500352,4.621281546,4.687284486,4.736530476,4.757121526,4.618753725,4.715237386,4.742163764,0.619608723,0.348649706,0.263330521,0.457511077,0.369182004,0.069655536,0.144525283,0.596149348,0.511623659,0.43869728
101,4.637454929,4.637715618,4.72549364,4.616146417,4.702308171,4.728864187,4.740988071,4.646706094,4.725082477,4.755102887,0.242858761,0.094477402,0.261604571,0.489545834,0.22633447,0.055019914,0.4267614,0.326889456,0.160696128,0.395319909
102,4.620905173,4.584476996,4.727317716,4.679072758,4.703327407,4.74042812,4.747000197,4.667214832,4.732361191,4.779923136,0.4045657,0.394535452,0.436343946,0.157446664,0.16038923,0.238827939,0.322502494,0.262245331,0.244150109,0.340945843
103,4.6325371,4.624125699,4.740399183,4.669626753,4.676021131,4.767596952,4.770468945,4.672530647,4.728941354,4.759927036,0.443570806,0.091863114,0.699986041,0.048807671,0.395461699,0.332604789,0.398433249,0.267166959,0.084803206,0.190469021
104,4.678035129,4.616111583,4.774497658,4.681361396,4.730687969,4.787552991,4.786420763,4.689970507,4.750502441,4.776600451,0.188489291,0.038635154,0.315894545,0.440392366,0.143064012,0.090912225,0.587670312,0.230521389,0.204366603,0.41945989
105,4.66680677,4.630646771,4.768800469,4.726490248,4.727887349,4.773361754,4.817260231,4.722380345,4.783988106,4.765905991,0.397247659,0.097659127,0.442073857,0.66289561,0.304021531,0.044495312,0.247743371,0.176436144,0.463715121,0.390965625
106,4.693721803,4.664106863,4.77821977,4.753116504,4.762669398,4.776364881,4.786443026,4.707939599,4.815917008,4.798232973,0.317579033,-0.000907049,0.416375141,0.323796887,0.239528725,0.147568277,0.301570595,0.341322239,0.217877315,0.272049189
107,4.69739799,4.648231277,4.77923604,4.739926191,4.76329415,4.811569383,4.797279994,4.768442012,4.819707804,4.822077895,0.332056573,0.537909296,0.3370983,0.291870384,0.369361025,0.013984923,0.222502953,0.415269028,0.068834976,0.246741288
108,4.710249526,4.711309953,4.76097338,4.746251437,4.761385777,4.800393566,4.817940011,4.805645673,4.827776347,4.827495412,0.192538417,0.432254471,0.186811811,0.197765015,0.34714742,0.300083528,0.257799335,0.311027851,0.308720014,0.298944809
109,4.708016275,4.745741325,4.752800951,4.791298671,4.805675192,4.828845133,4.804014625,4.788101177,4.8330604,4.843458619,0.474150499,0.109653452,0.157204072,0.367542459,0.240152558,0.071576276,0.69098064,0.327630128,0.097622618,0.303371767
110,4.783039751,4.732535003,4.748491148,4.784942022,4.814135616,4.820220191,4.859365949,4.809397109,4.814592687,4.845239495,0.247741828,0.374575276,0.171182873,0.186460336,0.261084952,0.096933534,0.147697911,0.423073641,0.246491398,0.512441398
111,4.765630749,4.795244904,4.769478652,4.785622883,4.815323724,4.849486424,4.825565488,4.84784496,4.853674793,4.86711065,0.222229138,0.282288646,0.276460073,0.542179818,0.129354368,0.095595161,0.252253385,0.254038191,0.179106288,0.337256216
112,4.789779829,4.774550312,4.803505722,4.840798011,4.818999363,4.827524241,4.815695012,4.841638483,4.866477335,4.86845418,0.206548169,0.351866057,0.441012458,0.531747288,0.207017325,0.226572396,0.375357331,0.282747329,0.303120253,0.222910316
113,4.812762618,4.817351676,4.793773577,4.873367829,4.831190274,4.845389366,4.844067166,4.835258173,4.885280002,4.862094021,0.316261734,0.177761406,0.449193014,0.285047517,0.295700317,0.057659007,0.285973408,0.332740182,0.231709821,0.117815317
114,4.819916367,4.832833288,4.839446657,4.862426185,4.831225349,4.850494167,4.836728127,4.878741468,4.888430731,4.880694856,0.622765399,0.201903057,0.43142608,0.146880707,0.283360038,0.08560822,0.172238297,0.194148676,0.242713986,0.54663499
115,4.862310971,4.842988259,4.85604467,4.856553027,4.845459055,4.841655411,4.82603282,4.853781714,4.908834192,4.912370567,0.340249975,0.057146048,0.199115027,0.45776722,0.326217889,0.037374829,0.096833309,0.236738764,0.48550458,0.36073006
116,4.827514616,4.85836422,4.821336398,4.885683959,4.88507901,4.854248163,4.8301706,4.8587409,4.959152838,4.918329755,0.337858164,0.596294977,0.134265786,0.342872445,0.155354043,-0.000134476,0.032528823,0.21445028,0.403336402,0.336240702
117,4.848073463,4.902568916,4.841540007,4.879709196,4.882786524,4.849144217,4.83555167,4.914885002,4.953465384,4.938360977,0.148370236,0.323489379,0.055061489,0.399436629,0.194366487,0.205021374,0.177273215,0.378165423,0.19904058,0.354027949
118,4.87036726,4.87852331,4.853496613,4.895545908,4.877462883,4.852921752,4.860809485,4.919079383,4.936984178,4.942735115,0.11919234,0.131875399,0.353256978,0.322776803,0.102506885,0.064562923,0.558927549,0.184888331,0.082828066,0.332826029
119,4.860009888,4.866206503,4.882669509,4.897206572,4.87947277,4.863321911,4.899656122,4.930083916,4.948142453,4.941211423,0.265786678,0.056275273,0.478258706,0.079033536,0.206223545,0.150852703,0.197761782,0.406229211,0.182864094,0.291056146
120,4.889928584,4.852488087,4.917721036,4.887481352,4.892056003,4.865110289,4.883672943,4.954173772,4.963725194,4.924696862,0.237174832,0.03247684,0.265895824,0.515370314,0.248937267,0.056628062,0.086899773,0.357604286,0.045371958,0.267155623
121,4.897759439,4.853528459,4.920289395,4.947352153,4.888315207,4.853303251,4.882220182,4.961374398,4.94556467,4.914616114,0.532943754,0.069381411,0.382559035,0.068971778,0.196549887,0.054891386,0.227336938,0.413511835,0.355826557,0.14365856
122,4.931905327,4.857739102,4.932417786,4.935626989,4.894635248,4.873250855,4.886055347,4.972225526,4.965673048,4.931617336,0.313020189,0.018916494,0.22346943,0.560210427,0.142239138,0.055183759,0.425076335,0.395207843,0.338450106,0.054828057
123,4.926499746,4.86594483,4.900405596,4.982059699,4.895938937,4.883980275,4.932992644,4.972879843,4.985862023,4.924200144,0.161915675,0.205178226,0.222306083,0.485817214,0.228197339,0.05198347,0.059331787,0.27842045,0.092627727,0.091665455
124,4.92563598,4.883495182,4.905174702,4.9950394,4.904969321,4.913684806,4.910611709,4.973095199,4.964293856,4.927773266,0.254622648,0.169429807,0.117209549,4.72E-01,0.123462872,0.002456239,0.148948596,0.138994869,0.098276803,0.242946191
125,4.917239145,4.924643235,4.896167527,5.004950805,4.945917563,4.906916088,4.914817088,4.96532844,4.954323039,4.949057054,0.415973495,0.015328549,0.090739087,0.65978871,0.021601941,0.185021937,0.370470903,0.256741065,0.176307563,0.331763279
126,4.947290478,4.926672463,4.89584314,5.021384932,4.897727583,4.914987911,4.955097411,5.000371784,4.969320803,4.958790297,0.201483857,0.269552166,0.123308977,0.416093809,0.500510854,5.36E-02,0.114830128,0.20614389,0.209653064,0.320757144
127,4.940344206,4.953109438,4.923809475,5.001771685,4.959737756,4.903964262,4.922657336,5.017640229,4.971434376,4.975644936,0.130815337,0.555221913,0.155013411,0.373892126,0.188245254,0.028891034,0.190597778,0.560025175,0.067770781,0.249793016
128,4.924318299,4.998029574,4.907437892,4.994920702,4.945272865,4.916199902,4.91641835,5.052951281,4.956380899,4.967437079,0.149826317,0.221111673,0.305777264,0.111124985,0.230041821,0.045044149,0.071216253,0.655030672,0.065057766,0.170341515
129,4.981253521,4.983285104,4.956232953,4.963175191,4.979878202,4.920813541,4.918880912,5.06194774,4.946796298,4.973606635,0.074454539,0.264103448,0.211748356,0.153649384,0.080415574,0.120822867,0.122365534,0.318518877,0.152743619,0.096805264
130,4.983206017,4.980870887,4.956362419,5.002498051,4.970972647,4.931929513,4.91857412,5.042249355,4.952559144,4.963199802,0.48190031,0.0904487,0.184558119,-0.000910514,0.143669423,0.09698685,0.10840488,0.178957824,0.045151694,0.280080733
131,5.037048349,4.961639463,4.959885461,4.982838081,4.980307896,4.933872617,4.921154338,5.018271884,4.96018989,4.97334109,0.249920523,0.04938099,0.088756018,0.498912154,0.287556836,0.030385846,0.042388388,0.171997942,0.292694899,0.15860661
132,5.030076771,4.94791698,4.954093013,5.040011316,5.00033417,4.947523599,4.93543457,5.020192334,4.988759583,4.965394961,0.235955292,0.030182813,0.265835811,0.498142085,0.277680229,0.025185166,0.036591154,0.105764443,0.068995273,0.117840818
133,5.021524109,4.992015157,4.967638358,5.063174826,5.011219963,4.937608984,4.950099311,5.021122453,4.9839768,4.961198144,0.443489656,0.390298231,0.265117425,0.240253204,0.364451434,0.04541089,0.212740745,0.191538188,0.086701617,0.175508716
134,5.049694738,5.025664162,4.998434157,5.051285614,5.005220033,4.932786037,4.973776865,5.023718123,4.983356042,4.960942751,0.552703944,0.096450405,0.194245455,0.186973423,0.226637993,0.01995991,0.17975982,0.159367016,0.114692054,0.143291194
135,5.083358879,5.041001296,4.991004417,5.034022804,5.022771923,4.955277442,4.969467937,5.02766791,4.989950544,4.961000304,0.424220162,0.179000532,0.104552468,0.559172721,0.220302627,0.029101853,0.207432366,0.233454917,0.307833539,2.20E-01
136,5.073905578,5.049162756,4.983273295,5.068600213,5.008411126,4.955598562,4.98763928,5.038567996,5.006258778,4.96691135,0.221563383,5.15E-02,0.114166003,0.411659691,0.171255466,0.009379498,0.258524521,0.245620553,0.196336721,0.104122729
137,5.061225121,5.040493971,4.999059178,5.070234725,5.009227729,4.963471199,4.99345318,5.052928343,5.003362133,4.983657383,0.183525449,0.025837247,0.150868204,0.218007869,0.099948094,0.005850959,0.120794083,0.359643473,0.147645524,0.064215871
138,5.072243708,5.059783499,5.022419753,5.06202564,5.01663686,4.979047285,4.972190151,5.075786115,4.997044691,4.986426744,0.220537318,0.699529768,0.111740371,0.062711052,0.205543139,0.195394951,0.151710776,0.370019428,0.055532617,0.141348177
139,5.077403735,5.130457287,5.015680824,5.041577777,5.027106855,4.99595157,4.990680001,5.07777427,4.997288979,4.995528287,0.509479403,0.254265526,0.285329167,0.149444622,0.098954879,0.048227366,0.019437844,0.248467132,0.088940672,0.22941848
140,5.113827859,5.115502565,5.039970089,5.049250211,5.017201665,4.989686954,5.002714583,5.056564419,4.999367248,5.016427364,0.267634174,0.320760247,0.13554378,0.369635819,0.08476101,0.022340405,0.21408874,0.248358341,1.51E-01,0.220255101
141,5.12607363,5.125949161,5.041280592,5.079825766,5.010643404,4.990897158,5.009823861,5.056757559,5.008024555,5.024415351,0.282993366,0.096473486,0.150182092,0.271640303,0.226093101,0.006236598,0.048363227,0.216394985,0.041767888,0.204750743
142,5.106688608,5.10323449,5.044586,5.076175227,5.042584448,4.992798828,5.012146512,5.05351427,5.00595321,5.029307468,0.213920624,0.0548725,0.304962228,0.534422578,0.138733973,0.000177195,0.131982807,0.165942748,0.16281115,0.178106969
143,5.117975017,5.093226349,5.074589128,5.107171948,5.046343036,5.001329064,5.013495828,5.057633023,5.017021863,5.02986937,0.113964736,0.162116061,2.07E-01,0.260283855,0.132749434,0.029456523,0.109159353,0.097363494,0.15332928,0.157292174
144,5.108066501,5.101526648,5.079802172,5.101209222,5.050676682,5.010358099,5.021538319,5.054652272,5.032057542,5.016204807,0.285251704,0.045738388,0.248110774,0.256043403,0.062041071,0.061075347,0.094466039,0.186534121,0.138449453,0.197339409
145,5.129656781,5.109370413,5.095802425,5.087587374,5.034555203,5.01735984,5.028453763,5.078268773,5.038087398,5.034989835,0.213444527,0.404767918,0.158503796,0.144007417,0.130367633,0.071738354,0.091851177,0.153567833,0.040119961,0.103501187
146,5.138788217,5.158198813,5.091111325,5.068541429,5.057203655,5.021927011,5.029592678,5.07874081,5.031269377,5.025593109,0.129748656,0.227590923,0.106905792,0.190695365,0.246303051,0.03143642,0.021823879,0.301968707,0.109244826,0.061147319
147,5.136944641,5.155202803,5.082651957,5.078822654,5.067272498,5.020855062,5.036246947,5.083819953,5.044054088,5.029380453,0.13462798,0.185819963,0.241921412,0.243515515,0.300778401,0.035167266,0.122857088,0.159278531,0.102276317,0.132166459
148,5.134691092,5.165577506,5.107525898,5.08303801,5.087484411,5.020017513,5.058870364,5.090014946,5.04690841,5.034479121,0.288689895,0.108547652,0.212065439,0.202814427,0.130177288,0.01255997,3.23E-01,0.258159677,0.061811443,0.107134379
149,5.151774506,5.163037627,5.114280057,5.089484162,5.075125922,5.029388227,5.088123748,5.098184982,5.04687491,5.03736502,0.265326529,0.10603642,0.155640879,0.22201904,0.08163379,0.017778737,0.232586974,0.205705515,0.172874209,0.114386071
150,5.159995994,5.168009709,5.10219656,5.095011777,5.067557194,5.034595461,5.086185691,5.09876307,5.057964436,5.048671729,0.259001776,0.26975892,0.105150066,0.080997681,0.235701381,0.087033079,0.0600848,0.214385099,0.04653521,0.089973919
151,5.161257388,5.179453067,5.115938249,5.084017089,5.08170387,5.05543622,5.069239383,5.09824002,5.057971604,5.050710497,0.354012367,0.287695557,0.150879536,0.327051543,0.16513502,0.008170267,0.227730932,2.49E-01,0.169435158,0.071366955
152,5.168567303,5.18696841,5.118790765,5.112507063,5.080527867,5.071627983,5.091450228,5.104044874,5.071284566,5.053225899,0.335479548,0.088383176,0.130733996,0.225554105,1.62E-01,0.044678404,0.044834791,0.179788585,0.078848901,0.187684652
153,5.175828963,5.186606174,5.141216574,5.116905369,5.079557739,5.083374677,5.083409047,5.099663687,5.0582174,5.063277444,0.180727535,0.197563068,0.088676661,2.83E-01,8.20E-02,0.105814312,0.097413069,0.176038364,0.105433363,0.174361274
154,5.166328151,5.18040494,5.139746109,5.12557688,5.078898397,5.096330644,5.095619984,5.09815463,5.065007285,5.081014203,0.129325638,0.201556478,0.305746331,0.37777804,0.123443687,2.23E-02,0.159095387,0.131322943,0.028354569,0.182816883
155,5.162368676,5.193522193,5.1562397,5.139618061,5.100582103,5.085016561,5.111255783,5.09944008,5.060694348,5.093338854,0.15038518,0.118731059,0.243486791,0.121220224,0.118339681,3.00E-02,0.146296818,0.064376021,0.01376446,0.09410499
156,5.17045267,5.191798278,5.159326063,5.118817023,5.105370782,5.087208931,5.114119316,5.105529449,5.056059484,5.09693019,0.228861472,0.218307118,0.118657033,0.168956785,0.152491227,7.79E-03,0.093861999,0.239139011,0.096403654,0.104388631
157,5.190750455,5.198358545,5.157659858,5.116957205,5.106169972,5.079003629,5.113863614,5.106419948,5.064283057,5.096993858,0.161318443,0.141401362,0.18378181,0.216560816,0.090339224,0.010803542,0.184032858,0.184519056,0.023910978,0.109063381
158,5.185507049,5.198545743,5.16373768,5.120162511,5.105802262,5.09621006,5.141021325,5.116015631,5.066171348,5.104953684,0.358467499,0.046946589,0.12558693,0.219339672,0.045537322,0.087096068,0.110741409,0.087251998,0.191332803,0.139523266
159,5.210403701,5.199342758,5.168730578,5.132432041,5.108014656,5.113874295,5.13952879,5.11416788,5.104695796,5.118001112,0.351141277,0.185874837,0.124986059,0.065334049,0.055827704,0.011367788,0.029177887,0.04547375,0.095014786,0.187951005
160,5.209361767,5.201422938,5.170334791,5.123856972,5.113752041,5.115133585,5.14196471,5.102888955,5.120849933,5.117596262,0.176612573,0.239111848,0.209809081,0.226384802,0.14825124,0.048538188,0.011246054,0.136430636,0.109492961,0.094380352
161,5.191435443,5.229824504,5.178777192,5.132194425,5.131174503,5.133402966,5.139377323,5.129377334,5.119871192,5.104408545,0.160372814,0.051302383,0.119927639,0.16924237,0.119521122,0.02840688,0.272209368,0.112200655,0.136723206,0.120566098
162,5.184954346,5.215760212,5.184214273,5.130552784,5.137699853,5.139230833,5.160329291,5.117059187,5.122073011,5.133601877,0.141502422,0.314088516,0.097860954,0.212457375,0.137784999,0.095158935,0.135460913,0.297902395,0.097904272,0.130813654
163,5.181928405,5.234664185,5.183819965,5.139173052,5.135813279,5.148895705,5.147902958,5.153158088,5.123031205,5.14595702,1.47E-01,0.085792199,0.142466787,0.277459453,0.239951577,0.029349244,0.046291561,0.155162889,0.031676563,1.48E-01
164,5.191298367,5.230592196,5.188477183,5.151074038,5.159741337,5.157547422,5.142243688,5.132770115,5.137661769,5.150392123,0.125941749,0.032669389,0.203881268,0.057463877,0.158631035,0.001131364,0.122136701,0.182755357,0.18240335,6.94E-02
165,5.18764529,5.22324392,5.214878346,5.143161982,5.157721885,5.159051493,5.158991089,5.146333146,5.153872158,5.156405356,0.279621472,1.94E-01,0.15524342,0.233745651,0.094907313,0.010445941,0.083219554,0.110449404,0.044590728,1.26E-01
166,5.208821665,5.226652015,5.21047363,5.150662637,5.150800567,5.15452182,5.169002584,5.149227507,5.156591213,5.152014454,0.247410612,0.061194809,0.146693759,0.210528754,0.123739837,0.041876882,0.010793393,0.154500944,0.012144521,1.13E-01
167,5.218677112,5.211922661,5.206656455,5.159670626,5.159271996,5.160944142,5.175449927,5.149401195,5.152488569,5.161341792,0.113849859,0.248291792,0.172301133,0.163599988,0.196186736,0.038070813,0.147122116,0.106306329,0.16615885,0.077906605
168,5.203345623,5.221754712,5.206057471,5.173210198,5.175947382,5.163774697,5.191712907,5.162848981,5.16583868,5.154873077,0.236439364,0.14368309,0.334778213,0.143706581,0.081795103,0.033362953,0.360589743,0.109070241,4.20E-02,0.045422017
169,5.213367499,5.21906831,5.238868349,5.166156199,5.164726928,5.172948607,5.221865926,5.163937153,5.165325635,5.164697827,0.266454436,0.11355164,0.137276577,0.042980644,0.093018003,0.001947074,0.073259479,0.315456259,1.45E-02,0.028507323
170,5.229422914,5.216538503,5.224099275,5.172615585,5.166523003,5.157790855,5.203615128,5.194757599,5.160122555,5.165374922,0.131537773,0.040380354,0.194359686,0.243564579,0.071769167,0.142734742,0.204331896,0.126907683,6.67E-02,0.028440142
171,5.220564153,5.227018744,5.217773644,5.189631369,5.17266155,5.204101865,5.216652705,5.185942055,5.169084646,5.165593902,0.171117718,0.192454069,0.103505475,0.303337194,0.058956987,0.001267237,0.217822489,0.139694909,1.33E-02,0.233830633
172,5.216036199,5.242093335,5.223836242,5.216017225,5.168261993,5.19803411,5.223291141,5.181450615,5.168667883,5.205910524,0.171376228,0.224221377,8.25E-02,0.327319534,0.094769195,0.057573141,0.072277466,0.101428778,0.197645159,0.076598694
173,5.225232867,5.258180262,5.215260694,5.213187221,5.189312353,5.215707332,5.22729228,5.198993706,5.186447371,5.203622824,0.256283258,0.058653532,1.23E-01,0.154507342,0.093103532,0.001517825,0.085012012,0.115001181,0.062355893,0.063330614
174,5.231267247,5.247571918,5.234114997,5.19724619,5.193811241,5.218938412,5.210610425,5.205116388,5.202414537,5.193391199,0.158033895,0.158301151,0.205792769,0.131350002,0.088724685,-0.002725138,0.146803793,0.230789666,0.004818132,0.119263622
175,5.222610501,5.246299824,5.242162233,5.204809709,5.218461428,5.214501905,5.212092886,5.222133065,5.184376542,5.203719589,0.101133811,0.272954476,0.116102151,0.18722058,0.01973213,0.112999568,0.035640899,0.125198196,0.051309345,0.100386395
176,5.231995538,5.260727436,5.2470725,5.208830864,5.193139371,5.226877261,5.220863921,5.206136179,5.199130618,5.211621585,0.198846051,0.162116072,0.12377496,0.04278399,0.035188122,0.043360532,4.14E-02,0.078595983,0.040648387,0.147524219
177,5.241159269,5.254593425,5.250456244,5.206640607,5.206734813,5.228206645,5.229980139,5.204938948,5.205489942,5.217645549,0.12888613,0.060172702,0.234572651,0.077864913,0.255758957,0.023467759,1.04E-01,0.116329521,0.007190138,0.067738146
178,5.246409414,5.249311751,5.26308796,5.214290358,5.234258038,5.230096238,5.24505568,5.21805287,5.212286759,5.215211559,0.109497662,0.025339241,0.229529718,0.354872376,0.138983089,0.027185996,1.25E-01,0.080285052,0.153424275,0.036303063
179,5.243699442,5.242823423,5.273322197,5.242705765,5.232766968,5.231412859,5.244122295,5.21706451,5.218181406,5.208214245,0.189868498,0.079377807,0.167262519,0.197907965,7.10E-02,7.75E-03,1.57E-01,6.06E-02,0.104878589,0.079136821
180,5.250833202,5.244983116,5.266593638,5.247557549,5.229026035,5.238542115,5.26145689,5.226787982,5.227184341,5.214993418,0.206697956,0.153883429,0.099270043,0.044625207,1.55E-01,4.36E-02,0.021885553,2.23E-01,0.025956595,0.094346586
181,5.254211805,5.259729622,5.254353654,5.237254983,5.240990253,5.246157188,5.254174458,5.240224606,5.22379361,5.238512472,0.151264852,0.135970996,0.090378986,3.13E-02,1.18E-01,6.91E-03,0.157017948,1.09E-01,0.051611341,0.032306437
182,5.26767482,5.259459679,5.257059037,5.234155493,5.23842407,5.245830998,5.267636639,5.238213522,5.221165061,5.235122961,0.14266737,0.148942586,0.127027923,8.86E-02,7.48E-02,2.87E-02,0.040319942,8.10E-02,0.019832328,0.05078346
183,5.269114777,5.270040699,5.268542492,5.235603709,5.251523142,5.259599951,5.258807499,5.224882971,5.231821999,5.240866007,0.158611822,0.09381534,0.062110492,2.45E-01,2.43E-02,1.13E-02,0.185613193,0.104980047,0.061278662,0.068354802
184,5.271189208,5.267606591,5.265878567,5.256074207,5.241020154,5.264751915,5.272460497,5.245252178,5.239600346,5.247003581,0.085062713,0.033705889,0.142713646,1.76E-01,9.07E-02,6.91E-02,0.041812299,0.060378271,0.054192822,0.079181252
185,5.266381136,5.271731273,5.280063417,5.25916636,5.258466391,5.270016601,5.265679981,5.253013404,5.245652459,5.252192001,0.118953994,0.173378548,0.103575272,0.07832323,1.25E-01,6.42E-02,0.232127847,0.11948273,0.046189563,0.115192659
186,5.267708219,5.286394059,5.282126409,5.258888995,5.256204751,5.268513457,5.287179647,5.256222058,5.250946976,5.256450302,0.069306216,0.145138416,0.155333343,0.177619455,8.77E-02,2.29E-02,0.088319932,0.08058143,0.049692629,0.092592515
187,5.26582878,5.291548281,5.295860323,5.263792869,5.262212578,5.263633581,5.272297284,5.24714836,5.258667902,5.254065375,0.212397705,0.118857676,0.17010508,0.03950099,0.053315181,1.25E-02,0.046516122,0.12788135,0.112735871,0.115617544
188,5.286159262,5.292217297,5.297364469,5.251625614,5.270672201,5.262471736,5.271921423,5.259445387,5.264109329,5.273238608,0.145483139,0.03895021,0.114820174,0.022042502,0.028073216,5.33E-03,0.039216205,0.117970622,0.032137197,1.66E-01
189,5.285869894,5.283194238,5.296343622,5.248170232,5.269333254,5.267999366,5.273580744,5.270890278,5.255701387,5.276136449,0.114177964,0.101312374,0.188615178,0.061456031,0.082766111,6.70E-03,0.00814473,0.067121227,0.01912034,8.03E-02
190,5.290409859,5.294663303,5.300600798,5.26938984,5.274448683,5.270900226,5.268124822,5.264251104,5.257987879,5.273864557,9.66E-02,0.079390708,0.123821205,0.12031124,0.084843142,5.74E-02,0.028885196,0.050912187,0.004086955,8.22E-02
191,5.286367461,5.288185112,5.300530908,5.274639283,5.272195105,5.274026645,5.28021669,5.258934278,5.255498635,5.272535374,1.44E-01,0.067594868,0.071784543,0.133159728,0.071578866,1.60E-02,0.161860456,0.03077292,0.061660334,4.97E-02
192,5.295997483,5.293931674,5.297943748,5.281121947,5.271269278,5.278721206,5.296089577,5.266168941,5.270534655,5.275041825,1.89E-01,1.96E-01,0.090573577,0.070666964,0.068570568,7.48E-02,0.051346111,0.107921427,5.52E-03,7.08E-02
193,5.306335347,5.309722116,5.296748282,5.274639693,5.275511181,5.282990381,5.292478841,5.269386287,5.262851757,5.273299278,1.28E-01,4.95E-02,0.046482254,0.161111589,0.030043381,3.05E-02,0.061734052,0.090696425,4.96E-02,4.78E-02
194,5.293162071,5.307804938,5.297445499,5.287677219,5.282878841,5.290781811,5.29675039,5.276698128,5.273911638,5.274694847,1.21E-01,1.61E-01,0.087732159,0.150799588,0.035409685,1.78E-02,0.130482653,0.064963263,8.86E-02,8.34E-02
195,5.306787572,5.315246663,5.310079218,5.290545546,5.278713602,5.295546042,5.305443689,5.275441675,5.282752127,5.27945967,0.046968803,1.82E-01,0.063853024,0.109959408,0.139496837,3.58E-02,0.172258366,0.050941234,6.95E-02,7.17E-02
196,5.301107615,5.329009892,5.308232826,5.285638776,5.28974286,5.304077441,5.316144639,5.274450539,5.285254434,5.293441193,0.116251839,4.70E-02,0.183668227,0.064878253,0.096419057,5.37E-02,0.127699094,0.027824071,6.18E-02,6.49E-02
197,5.299602657,5.317200327,5.332595625,5.278435269,5.294696694,5.297516706,5.315815303,5.284563657,5.285071665,5.28838981,0.158060399,2.75E-02,0.08312678,0.02342307,0.048587491,2.45E-02,0.044196028,0.098552324,2.08E-02,9.02E-02
198,5.315123754,5.311147995,5.334119618,5.281260902,5.291210974,5.297443728,5.308178188,5.287560228,5.281960453,5.299092336,0.172724578,1.18E-01,1.48E-01,0.056990848,0.045446206,2.11E-02,0.044738104,0.141016104,4.54E-02,5.68E-02
199,5.319783342,5.320739978,5.336662474,5.29353836,5.287491637,5.299203328,5.303043237,5.290384029,5.292243102,5.303123752,0.175468958,0.09024297,9.62E-02,0.087499998,0.050197011,5.26E-03,0.10815359,0.084233739,4.66E-02,1.00E-01
200,5.325767192,5.322788072,5.33219213,5.298280075,5.297433204,5.308200113,5.309493619,5.294417793,5.290507996,5.311454718,0.10382596,0.028032896,9.56E-02,0.157406514,0.078495174,-7.24E-03,5.25E-02,0.052330817,1.73E-02,5.69E-02
201,5.316865637,5.313998654,5.329932251,5.302481402,5.30556852,5.307464849,5.323370188,5.295305673,5.30270707,5.309908687,0.069969544,0.076259636,6.13E-02,0.219518864,7.05E-02,-1.68E-03,-3.16E-03,0.070877192,1.31E-01,4.10E-02
202,5.314180952,5.315179098,5.322544995,5.323070418,5.301828433,5.305086135,5.320692828,5.29582068,5.319439514,5.312030967,0.083405913,0.110601724,1.14E-01,0.158120869,3.90E-02,4.48E-02,4.91E-02,0.040779356,8.00E-02,5.37E-02
203,5.317610708,5.32708254,5.333582205,5.320212952,5.303105608,5.311769157,5.323484191,5.294517767,5.31191617,5.308639751,0.038273201,0.024963799,5.89E-02,0.042387683,2.39E-02,5.96E-02,1.04E-01,0.043567591,3.42E-02,1.01E-01
204,5.314183947,5.324470469,5.330896055,5.306186008,5.312900993,5.322190939,5.330146921,5.298792038,5.313697464,5.307986742,0.156324923,0.192283753,7.45E-02,0.044109883,5.59E-02,8.65E-03,1.52E-01,0.032650454,1.10E-01,5.69E-02
205,5.336125638,5.344347206,5.331560306,5.302412069,5.319118163,5.316707693,5.338462627,5.313572099,5.323882734,5.317086004,0.111836914,0.044217847,8.71E-02,0.040966819,1.16E-01,4.66E-02,7.78E-02,7.30E-03,2.65E-02,3.25E-02
206,5.338120044,5.344658207,5.335179734,5.305107528,5.320148009,5.328083447,5.335508607,5.314041833,5.323138682,5.320707059,0.138390405,0.089483339,7.68E-02,0.007546245,6.75E-02,4.14E-03,2.24E-02,1.39E-01,2.58E-02,5.06E-02
207,5.343030633,5.339710256,5.34701101,5.311438076,5.316782826,5.332210498,5.329943458,5.323940012,5.318146691,5.326271617,0.128374619,0.069760503,7.93E-02,9.03E-02,5.70E-02,2.23E-02,2.67E-02,2.07E-01,4.21E-02,4.64E-02
208,5.336053398,5.333921654,5.345448769,5.316611637,5.322716297,5.333306203,5.32486503,5.337033802,5.319296022,5.332947696,0.133814232,0.029042103,8.50E-02,6.63E-02,4.04E-02,1.30E-02,6.53E-02,1.13E-01,3.97E-02,1.00E-01
209,5.343994316,5.341380354,5.35135252,5.325546083,5.325744382,5.335708009,5.333945646,5.330483804,5.323974427,5.340809723,0.058966198,0.080384462,3.66E-02,1.96E-01,2.46E-02,3.99E-02,1.26E-01,7.16E-02,3.39E-02,7.44E-02
210,5.337405822,5.346755322,5.345710167,5.348015674,5.324645733,5.336817753,5.347592131,5.327095632,5.328510158,5.340069501,0.05264426,0.088326969,0.114135399,4.28E-02,2.67E-02,1.22E-02,7.09E-02,6.27E-02,6.75E-03,9.46E-02
211,5.333423125,5.350237057,5.350424866,5.33648194,5.325800088,5.343424641,5.34376296,5.324714298,5.325284081,5.343349058,0.106058681,0.055443687,0.062033701,8.37E-02,6.05E-02,3.15E-02,1.21E-01,4.77E-02,5.56E-02,6.90E-02
212,5.345847378,5.352660055,5.352112455,5.341473339,5.330369235,5.341837698,5.353750833,5.331030886,5.331340636,5.341173565,0.050285788,0.085253433,0.098359448,1.50E-01,2.90E-02,4.37E-02,2.03E-02,3.60E-02,4.97E-02,4.99E-02
213,5.345442703,5.35288207,5.350424668,5.346413793,5.327569423,5.340262041,5.347491009,5.339453523,5.342312529,5.339533068,0.104675899,0.118705236,0.107939633,3.25E-02,7.46E-02,1.61E-02,4.14E-02,3.94E-02,2.88E-02,3.79E-02
214,5.348779726,5.35701447,5.356826348,5.337871535,5.342381319,5.338718563,5.351252142,5.335685514,5.343802201,5.343310728,1.09E-01,0.088465352,0.065300544,8.27E-02,6.03E-02,3.72E-02,6.63E-02,4.44E-02,5.20E-02,3.37E-02
215,5.356922857,5.360277459,5.3601348,5.345178519,5.345053029,5.34496108,5.352792224,5.346940789,5.348775469,5.348272217,7.60E-02,2.62E-02,0.071307582,1.23E-01,5.63E-02,6.16E-03,4.60E-02,1.44E-01,5.97E-02,5.84E-02
216,5.354324433,5.361222704,5.362326451,5.344577111,5.350177542,5.344977874,5.354519445,5.355979336,5.350387832,5.351863358,5.13E-02,4.58E-02,6.35E-02,3.13E-02,7.46E-02,2.04E-03,1.42E-01,7.11E-02,5.28E-02,5.80E-02
217,5.35606982,5.35958307,5.362847451,5.353372424,5.354237903,5.346438047,5.364124664,5.357504139,5.354605337,5.349365217,8.18E-02,1.49E-01,8.32E-02,9.16E-02,3.39E-02,-7.81E-04,2.64E-02,3.40E-02,1.34E-02,6.18E-02
218,5.359588562,5.371867559,5.368266521,5.348036304,5.354741253,5.350400597,5.357485499,5.353890865,5.35029472,5.357026077,5.81E-02,3.74E-02,1.06E-01,2.82E-02,1.04E-01,2.78E-02,2.78E-02,6.89E-02,5.46E-02,5.46E-02
219,5.367415361,5.368138028,5.372332519,5.347193697,5.356639115,5.354372843,5.358198986,5.357120627,5.355291966,5.359891334,5.71E-02,8.28E-02,9.71E-02,7.90E-03,6.26E-02,1.19E-02,1.86E-02,8.14E-02,1.32E-02,5.24E-02
220,5.364757948,5.372141203,5.379153388,5.349816581,5.354061482,5.355635646,5.358330396,5.360667118,5.357479963,5.356891177,1.19E-01,2.36E-02,4.87E-02,5.60E-02,3.59E-02,4.96E-02,5.93E-02,7.67E-02,2.95E-02,7.12E-02
221,5.375287657,5.372137267,5.372721233,5.359452863,5.353106737,5.359172936,5.364479414,5.360390182,5.355828763,5.363417086,1.24E-01,3.64E-02,7.36E-02,1.22E-01,2.09E-02,1.30E-02,6.36E-02,5.68E-02,9.78E-02,5.65E-02
222,5.377243685,5.369502868,5.373823816,5.368718727,5.352324096,5.360050937,5.363622134,5.36242782,5.367638582,5.365392665,7.20E-02,1.03E-01,1.02E-01,8.92E-02,1.83E-02,1.04E-02,7.26E-02,7.08E-02,2.08E-02,4.45E-02
223,5.374697677,5.377441988,5.376986744,5.368699091,5.354000583,5.360165832,5.369344498,5.362694573,5.364410859,5.365822422,3.86E-02,2.64E-02,4.80E-02,2.23E-02,3.07E-02,2.39E-02,1.24E-02,4.50E-02,1.02E-02,7.03E-02
224,5.374829252,5.379008104,5.377619187,5.363382939,5.360945623,5.361639888,5.365236717,5.367460967,5.361734083,5.371246485,6.35E-02,7.24E-03,5.38E-02,1.57E-01,6.33E-02,6.50E-03,7.21E-03,2.68E-02,3.43E-02,3.28E-02
225,5.37194895,5.372607508,5.380699457,5.375739299,5.367670868,5.364088155,5.365620029,5.359502927,5.366994682,5.369307195,5.10E-02,1.07E-01,4.44E-02,9.60E-02,5.55E-02,1.52E-03,6.65E-02,4.92E-02,6.18E-03,4.23E-02
226,5.376031863,5.384321112,5.375996144,5.377241586,5.371072023,5.364814552,5.371309868,5.366816147,5.369738293,5.371619386,2.14E-02,4.31E-02,7.09E-02,8.83E-02,7.27E-02,3.28E-02,1.44E-02,1.73E-02,3.49E-02,2.06E-02
227,5.374595466,5.383822287,5.379741344,5.375060531,5.37082858,5.368301155,5.37223562,5.372080559,5.371272012,5.370674082,4.65E-02,1.49E-02,5.64E-02,2.42E-02,3.66E-02,2.72E-02,1.22E-01,6.14E-02,6.99E-02,4.29E-02
228,5.37946707,5.380813283,5.381909559,5.367717064,5.369756739,5.369485364,5.385927446,5.377521615,5.375536214,5.372196548,8.15E-02,3.35E-02,4.54E-02,4.88E-02,1.99E-02,7.87E-03,4.47E-02,8.54E-02,1.90E-02,4.50E-02
229,5.387765922,5.381770369,5.38355194,5.373548375,5.373252044,5.370201986,5.380138348,5.378745558,5.375008393,5.376859284,7.77E-02,4.20E-02,5.66E-02,7.74E-02,3.04E-02,5.51E-03,4.31E-02,4.15E-02,4.20E-02,6.81E-02
230,5.389532889,5.381057174,5.3845279,5.380699301,5.373582922,5.375721031,5.378259335,5.378155866,5.377805096,5.381205937,6.83E-02,2.54E-02,5.87E-02,7.37E-02,5.90E-02,7.09E-03,9.85E-02,1.03E-01,4.40E-02,4.37E-02
231,5.389292827,5.379044936,5.387071884,5.38392886,5.378441366,5.374687735,5.386554888,5.38589006,5.377958308,5.385086846,1.03E-01,7.45E-02,1.07E-01,6.68E-02,3.07E-02,3.39E-02,1.68E-02,4.59E-02,4.86E-02,4.13E-02
232,5.391614792,5.390854894,5.392791605,5.385320692,5.378365416,5.376846986,5.382721215,5.383879199,5.379647624,5.382960437,6.77E-02,1.30E-02,8.34E-02,5.43E-02,4.97E-02,9.13E-03,9.36E-02,5.81E-02,3.60E-02,4.10E-02
233,5.392610779,5.39137602,5.391707443,5.382315869,5.376825176,5.380696611,5.388267301,5.387677465,5.385963165,5.381822342,6.20E-02,3.82E-03,5.13E-02,5.93E-02,2.82E-02,2.26E-02,1.78E-02,5.59E-02,5.67E-03,5.71E-02
234,5.390990381,5.39237534,5.39020743,5.385352143,5.375898917,5.385883909,5.387033224,5.391914331,5.38415164,5.385628228,6.87E-02,1.56E-01,3.57E-02,7.96E-02,2.87E-02,3.81E-02,3.26E-02,5.77E-02,2.42E-02,5.21E-02
235,5.395922389,5.405627194,5.390809004,5.393169844,5.381859359,5.388116963,5.386600874,5.392439382,5.385101081,5.388698737,3.79E-02,3.86E-02,4.51E-02,4.10E-02,2.83E-02,1.05E-02,1.16E-01,6.32E-02,7.12E-03,3.11E-02
236,5.397610148,5.402481329,5.393144269,5.391573386,5.387927095,5.384236311,5.394209852,5.393228392,5.386077141,5.389596294,2.75E-02,5.01E-02,7.21E-02,8.24E-02,3.75E-02,1.60E-02,2.88E-02,4.70E-02,2.33E-02,5.97E-02
237,5.398945344,5.40206211,5.404866974,5.397127374,5.38911537,5.387239265,5.394224391,5.392820666,5.386276091,5.393542811,1.13E-01,1.71E-02,4.44E-02,5.29E-02,5.62E-02,1.05E-02,2.81E-02,2.39E-02,7.23E-02,3.79E-02
238,5.406754502,5.398551723,5.406010538,5.395590278,5.392000709,5.388185432,5.393863861,5.389137553,5.393181153,5.392764684,8.48E-02,9.22E-03,4.48E-02,7.67E-02,2.52E-02,2.55E-03,1.62E-02,6.88E-02,1.72E-02,4.76E-02
239,5.406671268,5.403575241,5.401681193,5.397457072,5.394425771,5.388481479,5.395145992,5.396336859,5.392659104,5.395744073,6.31E-02,5.94E-02,5.69E-02,4.53E-02,6.71E-02,7.75E-03,2.87E-02,2.72E-02,3.23E-02,3.61E-02
240,5.407089499,5.40652917,5.401780477,5.395239902,5.398640086,5.392589078,5.39327797,5.396074417,5.396331159,5.395998117,3.11E-02,5.12E-02,4.62E-02,4.17E-02,4.26E-02,5.64E-03,5.78E-02,4.93E-02,3.70E-02,5.31E-02
241,5.404714775,5.4119263,5.401943676,5.397333208,5.397592175,5.393963534,5.398843077,5.399584472,5.399734107,5.397405958,5.12E-02,4.10E-02,2.30E-02,2.03E-02,2.49E-02,3.64E-02,3.14E-02,3.73E-02,2.79E-02,2.51E-02
242,5.405361777,5.409531788,5.402517722,5.397251416,5.39484816,5.397553798,5.395217063,5.399554519,5.401359044,5.394834683,3.63E-02,1.60E-02,3.51E-02,5.60E-02,3.67E-02,8.54E-03,5.68E-02,8.19E-02,8.86E-02,3.29E-02
243,5.4070053,5.409706301,5.40162848,5.400906001,5.399088459,5.39656317,5.404109005,5.407647319,5.407543252,5.399437124,5.42E-02,9.33E-02,1.85E-02,8.57E-02,2.27E-02,3.84E-03,2.57E-02,6.75E-02,2.34E-02,1.97E-02
244,5.408465645,5.417724288,5.404949504,5.402581914,5.397134457,5.395304413,5.404799364,5.408860977,5.404107155,5.397465883,3.07E-02,2.31E-02,3.69E-02,7.19E-02,3.79E-02,6.59E-03,7.87E-03,4.18E-02,1.12E-02,4.71E-02
245,5.408183166,5.414671791,5.407722758,5.406951044,5.397404703,5.397733149,5.400968023,5.409365547,5.401175069,5.406605,6.04E-02,1.07E-02,4.97E-02,6.63E-02,2.05E-02,2.21E-02,3.87E-02,4.99E-02,2.31E-02,4.49E-02
246,5.413782314,5.411954894,5.41104146,5.410630482,5.398287858,5.403128112,5.403979631,5.407650799,5.40160432,5.404906374,2.46E-02,6.54E-02,4.56E-02,2.32E-02,4.48E-02,1.96E-03,1.40E-02,6.21E-02,7.28E-03,3.54E-02
247,5.415277014,5.416020378,5.41183396,5.407453862,5.400981157,5.402244249,5.406345455,5.413590753,5.400233482,5.404036602,5.32E-02,4.49E-02,2.93E-02,2.99E-02,3.18E-02,2.22E-02,2.54E-02,2.51E-02,1.37E-02,3.28E-02
248,5.412726884,5.416728588,5.412229478,5.408753204,5.402806642,5.40651145,5.409084431,5.407734473,5.398899866,5.405337965,5.29E-02,1.42E-02,5.94E-02,6.54E-02,1.41E-02,2.46E-02,6.09E-02,2.42E-02,5.89E-03,1.51E-02
249,5.416740204,5.416152107,5.417708381,5.411168734,5.401081877,5.407772201,5.413542136,5.408684228,5.398771497,5.407172305,6.57E-02,3.18E-02,3.26E-02,9.35E-02,2.80E-02,6.95E-03,5.31E-02,3.54E-02,2.56E-02,2.76E-02
250,5.420206585,5.417617083,5.415868626,5.416558376,5.40532645,5.409122898,5.414570018,5.408989427,5.400683228,5.410060558,4.59E-02,2.14E-02,4.39E-02,4.90E-02,3.59E-02,9.65E-04,2.05E-02,2.44E-02,2.91E-02,3.51E-02
251,5.4222326,5.415041722,5.415781812,5.414354457,5.409836719,5.407830634,5.414362377,5.408745253,5.405920454,5.412256416,4.38E-02,9.93E-02,2.20E-02,5.32E-02,5.75E-02,1.49E-02,5.93E-02,4.44E-02,4.46E-03,3.61E-02
252,5.422693488,5.427553772,5.417829017,5.414777977,5.41558752,5.409946721,5.416988738,5.412948722,5.405424758,5.411782373,8.80E-02,2.06E-02,6.41E-02,1.99E-02,3.59E-02,2.85E-03,1.22E-02,4.18E-02,1.97E-02,2.00E-02
253,5.427020897,5.425938847,5.427196457,5.411596002,5.413440227,5.408430875,5.414734129,5.415395,5.410810121,5.410669526,6.04E-02,3.04E-02,4.59E-02,9.35E-02,4.16E-02,2.47E-03,5.63E-03,5.10E-02,4.27E-02,1.11E-02
254,5.424493066,5.427353446,5.427208375,5.416487345,5.41497396,5.41295632,5.414079075,5.416985954,5.412341225,5.41312798,9.42E-02,8.71E-03,3.96E-02,4.07E-02,3.83E-02,1.66E-02,5.53E-02,3.05E-02,2.27E-02,4.30E-02
255,5.428487652,5.424650982,5.426583032,5.414251966,5.416552777,5.4151801,5.42190187,5.416544046,5.413470316,5.416151829,5.00E-02,7.98E-02,6.06E-02,1.24E-02,1.75E-02,3.34E-02,6.83E-03,2.32E-02,2.03E-02,3.48E-02
256,5.428229002,5.432554488,5.425490628,5.41440117,5.415602047,5.417967791,5.417242381,5.414431123,5.414651938,5.418126643,5.19E-02,4.17E-02,4.81E-02,4.64E-02,1.61E-02,8.34E-03,2.71E-02,6.25E-02,2.36E-02,3.33E-02
257,5.427562335,5.432691036,5.426316294,5.420617666,5.415050979,5.416999049,5.422014,5.420301777,5.416251127,5.416255285,2.66E-02,3.87E-02,2.50E-02,5.38E-03,2.47E-02,5.46E-03,6.00E-02,2.54E-02,6.27E-03,4.13E-02
258,5.426608967,5.433729731,5.426115312,5.418442604,5.418224114,5.420052182,5.425012026,5.41728459,5.414643887,5.419787642,5.26E-02,1.19E-02,2.66E-02,5.92E-02,4.86E-02,1.68E-02,2.03E-02,3.52E-02,3.70E-03,2.39E-02
259,5.426216675,5.432166751,5.427516764,5.422400968,5.423477492,5.420329505,5.426123862,5.420843434,5.413026476,5.41992504,4.70E-02,7.85E-02,1.58E-02,6.12E-02,2.09E-02,5.33E-03,5.10E-02,3.56E-02,6.40E-02,2.85E-02
260,5.430483843,5.437242363,5.428779298,5.425373583,5.420380628,5.421704761,5.428296751,5.420767336,5.422871115,5.423618305,2.21E-02,2.11E-02,3.28E-02,4.61E-02,3.53E-02,4.01E-04,2.31E-02,3.24E-02,2.57E-02,3.73E-02
261,5.429539865,5.43597371,5.432482065,5.423956345,5.422136814,5.423954455,5.427594796,5.424655086,5.423072015,5.423242406,3.75E-02,6.92E-02,3.93E-02,3.73E-02,4.87E-02,2.97E-03,6.47E-03,3.83E-02,8.38E-03,1.90E-02
262,5.434464012,5.43967664,5.43545909,5.423651903,5.423730448,5.424779902,5.426338723,5.424929152,5.423994833,5.421870466,4.53E-02,5.14E-02,5.23E-02,3.79E-02,2.27E-02,2.55E-02,4.08E-02,2.02E-02,1.14E-02,4.86E-02
263,5.434380702,5.438281421,5.437378111,5.42490489,5.424291791,5.427441936,5.428864046,5.423732624,5.424070084,5.428976382,5.51E-02,1.85E-02,5.21E-02,4.50E-02,2.23E-02,5.82E-03,3.08E-02,1.13E-02,4.87E-02,1.72E-02
264,5.436199977,5.436235026,5.438771795,5.427845871,5.423163159,5.427365353,5.433144024,5.423211632,5.428525817,5.427850577,4.05E-02,8.22E-03,5.73E-02,4.72E-02,1.24E-02,2.02E-03,2.95E-02,5.27E-02,2.37E-02,2.12E-02
265,5.437331523,5.436171623,5.440198519,5.4296306,5.427368189,5.428316509,5.434963945,5.430819164,5.428443571,5.428522416,1.91E-02,2.80E-03,3.74E-02,3.24E-02,2.57E-02,1.34E-03,1.40E-02,4.80E-02,2.66E-02,2.14E-02
266,5.434421411,5.435556538,5.438632925,5.42822072,5.428807374,5.427461459,5.433033213,5.43139544,5.43080923,5.431325049,4.47E-02,1.55E-03,2.40E-02,6.02E-02,1.95E-02,8.67E-03,9.04E-03,3.80E-02,1.51E-02,3.50E-02
267,5.437306538,5.435165242,5.438312919,5.431074791,5.428978531,5.428395479,5.431896602,5.43302775,5.432578727,5.433014984,2.32E-02,7.14E-02,1.97E-02,1.22E-02,1.89E-02,1.22E-02,3.50E-02,1.74E-02,3.15E-02,1.86E-02
268,5.435884847,5.44195222,5.437507978,5.431702645,5.430111204,5.43198483,5.435095346,5.432585201,5.433362314,5.433358435,4.19E-02,2.66E-02,5.16E-02,2.89E-02,1.78E-02,8.16E-03,3.21E-02,3.80E-02,9.71E-03,2.57E-02
269,5.438573162,5.440823851,5.441414504,5.430970524,5.43283555,5.432756429,5.437228277,5.435062437,5.434331237,5.436207836,7.10E-02,9.99E-03,3.99E-02,5.96E-02,3.21E-02,5.46E-03,5.90E-03,4.60E-02,2.57E-02,2.84E-02
270,5.441559273,5.440063828,5.441524315,5.436749996,5.433629302,5.433440539,5.434998896,5.437028729,5.436416615,5.438050955,4.06E-02,4.09E-03,1.98E-02,9.13E-03,5.24E-02,9.17E-03,2.24E-02,3.15E-02,6.49E-03,3.97E-02
271,5.442223304,5.44122043,5.440085307,5.433147089,5.437475617,5.435136551,5.43594019,5.436234347,5.436960948,5.439763089,3.38E-02,4.29E-02,2.36E-02,6.04E-02,2.59E-02,1.57E-02,3.04E-02,1.66E-02,2.51E-02,2.52E-02
272,5.441766,5.442840993,5.441028209,5.440445549,5.436548888,5.436638375,5.439527684,5.435643657,5.436655136,5.438025771,2.07E-02,4.82E-02,2.58E-02,2.07E-02,1.39E-02,5.99E-03,2.28E-02,3.26E-02,2.85E-02,3.22E-02
273,5.440544222,5.44489263,5.442520254,5.437293689,5.434798125,5.434866945,5.438885818,5.437780568,5.439284143,5.440620252,1.16E-02,2.56E-02,2.75E-02,4.01E-02,1.57E-02,1.29E-02,4.79E-02,2.14E-02,6.88E-03,1.35E-02
274,5.438847717,5.442947462,5.443492286,5.440249152,5.437816931,5.438161998,5.441401857,5.437617869,5.439342942,5.438725584,3.75E-02,3.14E-02,4.62E-02,5.30E-02,3.00E-02,1.30E-02,9.46E-03,3.74E-02,2.23E-03,1.81E-02
275,5.44255688,5.445396701,5.444525058,5.442589929,5.440756812,5.441078564,5.440829053,5.441626214,5.440205046,5.438607647,2.93E-02,2.49E-02,3.44E-02,1.92E-02,2.07E-02,3.77E-03,2.73E-02,1.47E-02,6.62E-03,9.19E-03
276,5.443830568,5.445972833,5.444909825,5.440377887,5.441346645,5.438415785,5.44245762,5.441760698,5.441075011,5.439284441,1.48E-02,7.74E-03,1.68E-02,3.32E-02,2.53E-02,3.92E-03,5.19E-03,3.09E-02,2.65E-02,9.61E-03
277,5.444022591,5.445675703,5.443352363,5.440974507,5.443485068,5.440014382,5.443206272,5.443606025,5.442828365,5.43945025,2.84E-02,1.03E-02,9.96E-03,3.06E-02,1.77E-02,-2.92E-04,2.40E-02,1.36E-02,2.45E-02,1.61E-02
278,5.445898237,5.445778657,5.443540876,5.445085917,5.441302326,5.439420895,5.443514417,5.443653595,5.443166932,5.441957575,3.40E-02,1.37E-02,3.21E-02,1.93E-02,1.23E-02,7.49E-03,5.27E-02,1.49E-02,1.24E-02,5.52E-03
279,5.447381629,5.446171458,5.446489862,5.44115203,5.44077003,5.442216402,5.446237516,5.44339273,5.442467646,5.442030011,4.71E-02,4.29E-02,1.55E-02,1.91E-02,1.28E-02,1.29E-02,2.42E-02,4.21E-02,4.84E-03,2.38E-02
280,5.44954705,5.451068186,5.4464217,5.443945195,5.441422264,5.442809936,5.446354784,5.44607829,5.441359959,5.443309775,4.12E-02,3.30E-02,1.25E-02,6.29E-02,8.22E-03,3.70E-03,1.02E-02,2.79E-02,1.07E-02,2.10E-02
281,5.449684269,5.45360427,5.447437154,5.448407071,5.443096187,5.444952076,5.444262692,5.44600159,5.442733436,5.445776378,3.29E-02,6.07E-02,1.46E-02,3.87E-02,2.39E-02,8.47E-03,9.63E-03,2.65E-02,4.97E-03,3.45E-02
282,5.448638193,5.454788193,5.447067063,5.449857572,5.447161962,5.446500048,5.444302702,5.44559822,5.442842313,5.447847069,3.45E-02,1.91E-02,3.06E-02,1.23E-02,1.75E-02,7.28E-03,2.62E-02,1.36E-02,1.55E-03,1.76E-02
283,5.448770491,5.453618393,5.448890872,5.447546499,5.447423965,5.447096717,5.446195628,5.444498623,5.44446406,5.44645445,3.14E-02,2.48E-02,4.37E-02,2.55E-02,1.44E-02,4.24E-03,4.55E-03,2.08E-02,2.13E-02,2.33E-02
284,5.451450482,5.452977023,5.453983729,5.446536421,5.449079807,5.445729223,5.445597402,5.447289324,5.447591841,5.447512603,2.88E-02,8.90E-03,4.81E-02,2.10E-02,1.18E-02,8.83E-03,1.45E-02,9.25E-03,2.44E-02,1.11E-02
285,5.451616758,5.452220453,5.453644129,5.446753489,5.44865652,5.445878765,5.447393477,5.445122832,5.447894219,5.448226998,1.42E-02,3.72E-03,2.44E-02,5.03E-03,1.11E-02,2.79E-03,2.74E-02,2.25E-02,2.51E-02,2.94E-02
286,5.452348818,5.452290865,5.454033398,5.448210849,5.448537952,5.446017398,5.448494767,5.447215587,5.449681101,5.448660833,1.88E-02,8.28E-03,2.88E-02,2.57E-02,2.78E-02,7.33E-03,5.74E-03,2.26E-02,6.57E-03,1.43E-02
287,5.453605288,5.451815413,5.454930189,5.448049106,5.450096871,5.445873295,5.450089544,5.448096172,5.448724676,5.447867863,4.63E-02,1.97E-02,1.61E-02,2.34E-02,1.36E-02,9.43E-03,3.99E-02,2.01E-02,3.15E-03,1.45E-02
288,5.456776743,5.453686178,5.452975937,5.450606744,5.4491487,5.446031311,5.454291635,5.449755802,5.448600482,5.449165669,2.83E-02,3.48E-02,1.00E-02,4.52E-02,2.17E-02,6.62E-03,1.94E-02,1.20E-02,1.59E-02,1.39E-02
289,5.455142764,5.458710452,5.451886347,5.453781605,5.449767132,5.446775768,5.453375083,5.4486223,5.450219019,5.449442354,2.49E-02,2.07E-02,1.10E-02,2.44E-02,1.02E-02,2.60E-03,2.02E-02,2.05E-02,9.24E-03,6.68E-03
290,5.454784746,5.457236964,5.451486477,5.452803951,5.448417033,5.448692722,5.453146191,5.452387288,5.45061645,5.450585316,1.81E-02,3.15E-02,1.16E-02,1.99E-02,1.29E-02,-1.05E-03,2.93E-02,3.16E-02,9.82E-03,3.19E-02
291,5.454367635,5.457945966,5.453386446,5.452318486,5.448357784,5.448488738,5.454119359,5.455287989,5.451011539,5.452716104,2.28E-02,9.80E-03,3.58E-02,5.45E-03,9.66E-03,-1.46E-04,8.15E-03,2.54E-02,1.32E-02,1.38E-02
292,5.455600927,5.457136926,5.457313025,5.450331025,5.449545714,5.451375582,5.451941509,5.454839857,5.452116482,5.453999127,1.63E-02,2.49E-02,3.82E-02,2.24E-02,1.04E-02,3.54E-03,2.18E-02,3.38E-02,1.93E-02,2.20E-02
293,5.457331285,5.458238323,5.460029704,5.453675152,5.449618917,5.452729407,5.453313145,5.454549273,5.454341689,5.454476538,2.92E-02,7.19E-03,1.64E-02,4.51E-02,2.16E-02,9.81E-03,9.07E-03,1.72E-02,1.83E-02,1.58E-02
294,5.457889886,5.458503345,5.458823606,5.457065028,5.451164937,5.454002408,5.45485093,5.454533941,5.456004991,5.455949408,2.70E-02,3.73E-02,2.82E-02,4.28E-02,1.14E-02,9.11E-03,1.01E-02,2.52E-02,1.54E-02,2.53E-02
295,5.459302926,5.461651177,5.459533953,5.457625884,5.451138426,5.454972275,5.452680813,5.454477166,5.456544998,5.456324083,3.95E-02,1.83E-02,2.17E-02,1.87E-02,1.32E-02,1.14E-02,1.02E-02,2.04E-02,1.25E-02,1.23E-02
296,5.461968973,5.462310314,5.460335337,5.455385151,5.453383555,5.455689079,5.456588679,5.455647307,5.457497243,5.456411366,5.65E-02,3.87E-02,2.16E-02,1.95E-02,9.32E-03,8.54E-03,7.66E-03,9.04E-03,3.21E-03,1.86E-02
297,5.463239689,5.463690407,5.459244834,5.455646458,5.454764981,5.456123849,5.457799998,5.456193595,5.457232118,5.455434915,2.94E-02,1.15E-02,1.43E-02,9.80E-03,1.89E-02,2.41E-03,2.65E-02,1.88E-02,2.01E-02,1.54E-02
298,5.464454104,5.461662706,5.459260787,5.456514612,5.455626419,5.456597402,5.460223266,5.455879875,5.458791334,5.456497963,1.73E-02,5.87E-03,2.40E-02,3.07E-02,2.15E-02,2.85E-03,3.63E-02,2.77E-02,1.44E-02,1.31E-02
299,5.462823244,5.460363019,5.462785541,5.458341463,5.45828172,5.455240739,5.46177423,5.459078749,5.459044623,5.45906094,2.41E-02,3.26E-03,2.56E-02,3.16E-02,2.32E-02,1.08E-02,1.91E-02,2.30E-02,4.56E-03,2.20E-02
300,5.461869456,5.461918675,5.464335363,5.460090551,5.459635327,5.457604066,5.460959784,5.460286146,5.457952777,5.461559685,2.03E-02,3.98E-02,2.67E-02,3.50E-02,1.31E-02,3.79E-03,2.06E-02,2.31E-02,1.03E-02,1.04E-02

==> results/results.txt <==
k,mean_d0,mean_d2,mean_d5,std_d0,std_d2,std_d5
0,8.25,8.25,8.25,0,0,0
1,2.030555556,6.143472222,7.250333333,1.34E-15,1.547006096,1.120681655
2,0.807259259,4.96003027,6.526899167,2.23E-16,1.552975272,1.284919882
3,0.39995963,3.858946064,5.775210013,0,1.560877102,1.391979382
4,0.217512872,2.984316377,5.183104545,8.37E-17,1.304661696,1.310805756
5,0.136374182,2.391846721,4.473747846,8.37E-17,1.18437108,1.30362483
6,0.091048318,1.926751162,4.049975965,0,1.083658223,1.316373158
7,0.066921198,1.56217848,3.620848899,4.18E-17,0.91570946,1.252214127
8,0.050371371,1.2950133,3.283193418,2.09E-17,0.783429668,1.12614521
9,0.039123351,1.090847717,2.911841603,0,0.758517699,1.050592577
10,0.030317537,0.919897815,2.648227208,1.05E-17,0.658944248,1.019833696
11,0.023781502,0.814945825,2.385123815,0,0.636348752,1.029098587
12,0.01858871,0.693140457,2.201616485,6.97E-18,0.554971053,1.043604244
13,0.014749269,0.609682558,1.9988881,3.49E-18,0.542310888,1.044829087
14,0.011906559,0.517606351,1.758733391,5.23E-18,0.453284644,0.9407817
15,0.009987476,0.466544729,1.614550755,0,0.408778115,0.890560724
16,0.008662033,0.410623003,1.464480732,1.74E-18,0.379020706,0.816020566
17,0.007717749,0.34848771,1.391559533,1.74E-18,0.269587875,0.767080031
18,0.006920552,0.326893109,1.31352707,1.74E-18,0.266896938,0.727159847
19,0.006155555,0.295918792,1.207943387,1.74E-18,0.261135273,0.703747196
20,0.005359027,0.266516007,1.133370403,8.72E-19,0.246328532,0.723622192
21,0.004537321,0.242247042,1.062249269,1.74E-18,0.215419218,0.628331926
22,0.003720929,0.227951929,1.002110463,8.72E-19,0.205005929,0.622426881
23,0.002953731,0.209531286,0.901255524,4.36E-19,0.195074214,0.553862078
24,0.002271042,0.1947989,0.80759753,8.72E-19,0.192134258,0.494454611
25,0.001695145,0.188915196,0.758465163,2.18E-19,0.185758298,0.475627624
26,0.001232233,0.175237621,0.711925695,8.72E-19,0.178493298,0.477977769
27,0.000876218,0.159000243,0.677729625,2.18E-19,0.157837989,0.455318918
28,0.000612861,0.145536409,0.627112,1.09E-19,0.148244662,0.438117051
29,0.000424561,0.129791854,0.566339431,1.09E-19,0.12640893,0.419491125
30,0.000293681,0.116277063,0.53294144,1.09E-19,0.110313711,0.378553876
31,0.000204712,0.108168848,0.501128278,2.72E-20,0.107548365,0.376548856
32,0.000145134,0.099013903,0.452557687,8.17E-20,0.097226306,0.341403429
33,0.000105502,0.090447116,0.42560241,1.36E-20,0.09176998,0.327457738
34,7.90E-05,0.082945832,0.413945366,2.72E-20,0.08614003,0.327644445
35,6.11E-05,0.073150285,0.383703004,1.36E-20,0.07321587,0.321444999
36,4.85E-05,0.068795172,0.366093779,0,0.07054554,0.308511332
37,3.93E-05,0.0615467,0.340505299,1.36E-20,0.061601554,0.297839201
38,3.22E-05,0.054902791,0.329446687,1.36E-20,0.053140625,0.302947691
39,2.65E-05,0.05107866,0.32138648,1.02E-20,0.050750748,0.316033601
40,2.17E-05,0.046310182,0.298839613,3.41E-21,0.04640624,0.277090239
41,1.75E-05,0.042357327,0.285416792,6.81E-21,0.044722847,0.271950602
42,1.39E-05,0.037912238,0.276391055,3.41E-21,0.03926456,0.279881784
43,1.09E-05,0.033755634,0.253837602,0,0.035641137,0.248933289
44,8.30E-06,0.032288584,0.247653349,3.41E-21,0.034440902,0.257718088
45,6.21E-06,0.029076818,0.231150582,3.41E-21,0.031242963,0.232316829
46,4.54E-06,0.026968747,0.217653409,1.70E-21,0.028791031,0.227165064
47,3.26E-06,0.024519897,0.207939003,8.51E-22,0.027443199,0.221905454
48,2.30E-06,0.022611368,0.199812137,0,0.02524361,0.21930636
49,1.59E-06,0.020561713,0.193353508,4.26E-22,0.022162016,0.213507525
50,1.10E-06,0.018302734,0.183100765,0,0.020061937,0.202007415
51,7.58E-07,0.016390036,0.165421501,2.13E-22,0.017985976,0.177182235
52,5.28E-07,0.015025343,0.157836398,2.13E-22,0.016467604,0.180992506
53,3.75E-07,0.013981322,0.152622358,1.06E-22,0.015629933,0.185502098
54,2.73E-07,0.012939601,0.149904383,1.06E-22,0.014733242,0.203520021
55,2.06E-07,0.011546367,0.141078707,7.98E-23,0.013364847,0.198404976
56,1.60E-07,0.01023932,0.135727427,7.98E-23,0.011505741,0.193530803
57,1.27E-07,0.009334208,0.126738166,5.32E-23,0.010704746,0.157137645
58,1.04E-07,0.008520075,0.12155876,2.66E-23,0.009896494,0.154195891
59,8.55E-08,0.007585235,0.115652953,0,0.00914311,0.141539721
60,7.10E-08,0.006790152,0.111013993,1.33E-23,0.008369654,0.13289353
61,5.91E-08,0.006070843,0.105295358,2.00E-23,0.007585492,0.130555474
62,4.92E-08,0.005497237,0.103862119,2.66E-23,0.007081995,0.150001787
63,4.09E-08,0.004768665,0.100863183,1.33E-23,0.006126668,0.153189776
64,3.39E-08,0.004345282,0.094677011,2.00E-23,0.005799842,0.145826295
65,2.81E-08,0.003934642,0.092502554,6.65E-24,0.005344706,0.14343439
66,2.33E-08,0.003531899,0.088577872,9.98E-24,0.004978829,0.140344663
67,1.94E-08,0.003133882,0.080989083,6.65E-24,0.004576234,0.119577252
68,1.61E-08,0.00273512,0.07639168,6.65E-24,0.004123869,0.116840445
69,1.34E-08,0.002509611,0.072924255,4.99E-24,0.003809113,0.10950717
70,1.12E-08,0.002328994,0.070188677,1.66E-24,0.003703231,0.108437735
71,9.37E-09,0.002129625,0.065460253,0,0.003557847,0.101978697
72,7.84E-09,0.001897978,0.064100897,3.33E-24,0.003037501,0.107392426
73,6.55E-09,0.001697845,0.060373532,0,0.002797226,0.098751346
74,5.47E-09,0.001486136,0.057697713,1.66E-24,0.002376507,0.095612011
75,4.55E-09,0.001363208,0.04977472,1.66E-24,0.002262146,0.052845548
76,3.76E-09,0.001238859,0.047313794,2.49E-24,0.00205668,0.053174168
77,3.10E-09,0.001086921,0.045300272,0,0.001794238,0.052837545
78,2.54E-09,0.00098399,0.042787531,0,0.001654748,0.051594993
79,2.07E-09,0.0009202,0.040782223,0,0.001618254,0.049502304
80,1.68E-09,0.000815357,0.038680205,6.24E-25,0.001459382,0.049633689
81,1.36E-09,0.000775637,0.037031846,2.08E-25,0.001566765,0.049973195
82,1.09E-09,0.000666055,0.035878835,4.16E-25,0.001258184,0.053129356
83,8.73E-10,0.000597777,0.034359529,2.08E-25,0.001074193,0.05133818
84,6.96E-10,0.000546471,0.032717796,1.04E-25,0.001041001,0.04978963
85,5.54E-10,0.000518552,0.031326548,0,0.001041137,0.049354489
86,4.39E-10,0.000462472,0.029162774,1.04E-25,0.000922313,0.040944733
87,3.48E-10,0.000412037,0.026937953,1.04E-25,0.000838,0.038383168
88,2.75E-10,0.000361717,0.026038152,1.04E-25,0.00072092,0.039228892
89,2.17E-10,0.000310584,0.024315813,0,0.00063995,0.036075432
90,1.71E-10,0.000297287,0.021636514,0,0.000619754,0.026042168
91,1.34E-10,0.000274373,0.020900291,7.79E-26,0.000601109,0.02532073
92,1.05E-10,0.000255104,0.019706989,2.60E-26,0.000568077,0.023804074
93,8.24E-11,0.000250255,0.0192439,1.30E-26,0.000606019,0.024531657
94,6.43E-11,0.000215336,0.018349583,3.90E-26,0.000541985,0.023494339
95,5.01E-11,0.000197551,0.016792457,1.30E-26,0.000526803,0.020312367
96,3.88E-11,0.000173536,0.015298549,1.30E-26,0.000427335,0.017951235
97,3.00E-11,0.000157616,0.014962869,1.30E-26,0.000391652,0.018636598
98,2.31E-11,0.000146206,0.013986313,3.25E-27,0.000376023,0.017694263
99,1.77E-11,0.000136564,0.013248746,9.74E-27,0.00037543,0.016919224
100,1.35E-11,0.00012772,0.012451804,6.49E-27,0.000360764,0.015913132
101,1.02E-11,0.000119963,0.012102202,4.87E-27,0.00036791,0.016147463
102,7.74E-12,0.000106225,0.011548792,3.25E-27,0.000334759,0.016040644
103,5.82E-12,0.00010247,0.010987504,8.12E-28,0.00032124,0.014880044
104,4.37E-12,9.37E-05,0.010569151,2.44E-27,0.000302776,0.014892522
105,3.26E-12,7.74E-05,0.010301165,8.12E-28,0.000216384,0.015324863
106,2.43E-12,6.80E-05,0.009947844,1.62E-27,0.000176212,0.014860168
107,1.80E-12,6.36E-05,0.00935332,4.06E-28,0.000168262,0.013313206
108,1.34E-12,5.66E-05,0.008829714,6.09E-28,0.000149454,0.012544923
109,9.88E-13,4.98E-05,0.008413228,2.03E-28,0.00012841,0.012163252
110,7.29E-13,4.32E-05,0.008029517,4.06E-28,0.00010562,0.011726586
111,5.38E-13,3.97E-05,0.007523237,2.03E-28,0.000100339,0.010539193
112,3.97E-13,3.65E-05,0.006915742,1.52E-28,9.28E-05,0.009713135
113,2.93E-13,3.16E-05,0.00632922,2.03E-28,7.64E-05,0.008868497
114,2.17E-13,3.02E-05,0.006094597,7.61E-29,7.63E-05,0.008518968
115,1.60E-13,2.81E-05,0.00591854,2.54E-29,7.31E-05,0.008370489
116,1.19E-13,2.51E-05,0.005669427,5.07E-29,6.70E-05,0.008271427
117,8.88E-14,2.32E-05,0.005469531,1.27E-29,6.38E-05,0.008252771
118,6.65E-14,2.08E-05,0.005310599,3.81E-29,5.23E-05,0.008273045
119,5.01E-14,1.74E-05,0.004787486,6.34E-30,4.26E-05,0.007156985
120,3.80E-14,1.56E-05,0.004400378,1.27E-29,3.44E-05,0.00648576
121,2.90E-14,1.33E-05,0.004001224,1.90E-29,2.93E-05,0.005744927
122,2.24E-14,1.21E-05,0.003806418,3.17E-30,2.64E-05,0.005560662
123,1.75E-14,1.05E-05,0.003527322,6.34E-30,2.27E-05,0.005124922
124,1.38E-14,1.02E-05,0.003437793,3.17E-30,2.33E-05,0.005114592
125,1.10E-14,9.22E-06,0.003342882,4.76E-30,2.04E-05,0.005103842
126,8.85E-15,8.67E-06,0.003092756,1.59E-30,2.07E-05,0.004728624
127,7.20E-15,7.71E-06,0.003028935,1.59E-30,1.87E-05,0.004848155
128,5.90E-15,6.66E-06,0.00288302,1.59E-30,1.49E-05,0.004778285
129,4.87E-15,6.42E-06,0.002732604,7.93E-31,1.47E-05,0.004604721
130,4.04E-15,5.91E-06,0.002543414,1.59E-30,1.37E-05,0.004409401
131,3.37E-15,4.98E-06,0.002466573,7.93E-31,1.13E-05,0.004349097
132,2.81E-15,4.46E-06,0.002332591,3.96E-31,9.69E-06,0.004241925
133,2.35E-15,4.37E-06,0.00220001,3.96E-31,1.04E-05,0.004060376
134,1.97E-15,4.19E-06,0.002188597,1.19E-30,1.02E-05,0.004179931
135,1.65E-15,3.64E-06,0.002069314,5.95E-31,8.24E-06,0.004002698
136,1.38E-15,3.15E-06,0.002055422,7.93E-31,7.23E-06,0.004319208
137,1.15E-15,2.77E-06,0.001922475,7.93E-31,6.51E-06,0.003767858
138,9.54E-16,2.66E-06,0.001764881,3.96E-31,6.72E-06,0.003315746
139,7.92E-16,2.29E-06,0.00164798,9.91E-32,5.29E-06,0.003157283
140,6.55E-16,1.99E-06,0.001535448,9.91E-32,4.24E-06,0.002986818
141,5.41E-16,1.76E-06,0.001440915,2.97E-31,3.53E-06,0.002847683
142,4.45E-16,1.55E-06,0.001394965,9.91E-32,3.08E-06,0.002767911
143,3.65E-16,1.39E-06,0.001303388,4.96E-32,2.87E-06,0.002542037
144,2.98E-16,1.30E-06,0.001178517,4.96E-32,2.73E-06,0.002123918
145,2.43E-16,1.16E-06,0.001127537,9.91E-32,2.54E-06,0.002088774
146,1.98E-16,1.00E-06,0.001113455,2.48E-32,2.24E-06,0.002273979
147,1.60E-16,9.12E-07,0.001018354,4.96E-32,2.04E-06,0.002027464
148,1.29E-16,8.51E-07,0.001023733,4.96E-32,2.01E-06,0.002228973
149,1.04E-16,7.72E-07,0.000966317,3.72E-32,1.83E-06,0.002112752
150,8.34E-17,6.93E-07,0.000896262,0,1.64E-06,0.001994324
151,6.67E-17,6.47E-07,0.000824801,2.48E-32,1.58E-06,0.001879484
152,5.32E-17,5.81E-07,0.000824282,1.86E-32,1.40E-06,0.001988442
153,4.22E-17,5.18E-07,0.000793366,0,1.22E-06,0.001875709
154,3.34E-17,4.61E-07,0.000726217,1.24E-32,1.10E-06,0.001650844
155,2.64E-17,4.19E-07,0.000681976,9.29E-33,9.46E-07,0.001596006
156,2.07E-17,3.68E-07,0.000679843,6.19E-33,8.30E-07,0.001675215
157,1.63E-17,3.59E-07,0.000659552,6.19E-33,8.38E-07,0.001663409
158,1.27E-17,3.02E-07,0.000601133,4.65E-33,6.92E-07,0.001462328
159,9.89E-18,2.92E-07,0.00054087,3.10E-33,6.75E-07,0.001221393
160,7.67E-18,2.64E-07,0.000486382,0,6.13E-07,0.00102276
161,5.94E-18,2.36E-07,0.000443063,2.32E-33,5.31E-07,0.00093959
162,4.58E-18,2.05E-07,0.000424731,7.74E-34,4.75E-07,0.000981408
163,3.52E-18,1.84E-07,0.000393688,1.55E-33,4.23E-07,0.00083428
164,2.69E-18,1.67E-07,0.000373975,7.74E-34,3.70E-07,0.000848645
165,2.06E-18,1.48E-07,0.000349716,7.74E-34,3.21E-07,0.00075058
166,1.57E-18,1.33E-07,0.000329642,0,2.90E-07,0.000702804
167,1.19E-18,1.17E-07,0.000310985,1.94E-34,2.45E-07,0.00069541
168,8.99E-19,1.11E-07,0.00029578,0,2.31E-07,0.000649618
169,6.77E-19,1.03E-07,0.000285935,0,2.30E-07,0.000672887
170,5.09E-19,8.71E-08,0.000283005,1.94E-34,1.96E-07,0.000688016
171,3.81E-19,7.79E-08,0.000267925,1.45E-34,1.79E-07,0.000618039
172,2.85E-19,7.31E-08,0.000248573,0,1.76E-07,0.000540587
173,2.12E-19,6.96E-08,0.000248261,7.26E-35,1.81E-07,0.000578484
174,1.58E-19,6.10E-08,0.000237255,0,1.55E-07,0.00059973
175,1.17E-19,5.33E-08,0.000222685,0,1.31E-07,0.000580265
176,8.64E-20,4.64E-08,0.000209401,0,1.12E-07,0.000575918
177,6.38E-20,4.01E-08,0.000202722,2.42E-35,9.41E-08,0.000562212
178,4.71E-20,3.57E-08,0.000193528,1.81E-35,7.58E-08,0.000551986
179,3.47E-20,3.06E-08,0.000172005,1.21E-35,6.41E-08,0.000457373
180,2.56E-20,2.77E-08,0.000148817,9.07E-36,6.32E-08,0.000322823
181,1.89E-20,2.74E-08,0.000144663,6.05E-36,6.63E-08,0.000339831
182,1.40E-20,2.43E-08,0.000142964,6.05E-36,5.99E-08,0.000349228
183,1.04E-20,2.10E-08,0.000134069,0,4.95E-08,0.000350904
184,7.79E-21,1.77E-08,0.000129856,3.02E-36,3.77E-08,0.000344287
185,5.87E-21,1.57E-08,0.000126595,2.27E-36,3.28E-08,0.00037348
186,4.45E-21,1.38E-08,0.000111922,0,2.91E-08,0.000332561
187,3.41E-21,1.25E-08,0.000107011,1.51E-36,2.68E-08,0.000315542
188,2.64E-21,1.22E-08,0.000102503,0,2.72E-08,0.000315102
189,2.07E-21,1.07E-08,0.000103021,7.56E-37,2.33E-08,0.000338243
190,1.64E-21,1.01E-08,9.94E-05,5.67E-37,2.26E-08,0.00032318
191,1.31E-21,8.89E-09,8.64E-05,0,2.03E-08,0.00025069
192,1.06E-21,8.61E-09,7.95E-05,3.78E-37,2.08E-08,0.000207832
193,8.67E-22,8.07E-09,7.10E-05,3.78E-37,2.03E-08,0.000171994
194,7.13E-22,7.56E-09,6.88E-05,2.84E-37,1.94E-08,0.000158489
195,5.89E-22,7.13E-09,6.57E-05,0,1.87E-08,0.000157845
196,4.90E-22,6.28E-09,6.47E-05,1.89E-37,1.64E-08,0.000161502
197,4.09E-22,5.77E-09,6.58E-05,1.42E-37,1.49E-08,0.000173313
198,3.41E-22,5.30E-09,6.53E-05,1.42E-37,1.38E-08,0.000172672
199,2.86E-22,4.70E-09,5.96E-05,9.45E-38,1.26E-08,0.000161309
200,2.39E-22,4.24E-09,5.50E-05,9.45E-38,1.16E-08,0.000140034
201,2.00E-22,3.72E-09,4.85E-05,7.09E-38,1.04E-08,0.000133866
202,1.67E-22,3.44E-09,4.57E-05,4.73E-38,9.75E-09,0.00013171
203,1.39E-22,3.20E-09,4.26E-05,4.73E-38,8.99E-09,0.000126258
204,1.16E-22,2.94E-09,4.14E-05,4.73E-38,8.45E-09,0.000126805
205,9.59E-23,2.78E-09,4.09E-05,3.54E-38,8.35E-09,0.000122253
206,7.94E-23,2.56E-09,3.73E-05,0,7.81E-09,0.000108493
207,6.55E-23,2.41E-09,3.49E-05,2.36E-38,7.69E-09,0.000102419
208,5.39E-23,2.10E-09,3.21E-05,2.36E-38,6.68E-09,9.69E-05
209,4.42E-23,1.86E-09,3.10E-05,1.77E-38,5.60E-09,9.22E-05
210,3.61E-23,1.73E-09,3.02E-05,1.18E-38,5.31E-09,9.35E-05
211,2.94E-23,1.74E-09,2.99E-05,1.18E-38,5.80E-09,0.000104793
212,2.39E-23,1.58E-09,2.96E-05,8.86E-39,5.76E-09,0.000103794
213,1.94E-23,1.37E-09,2.75E-05,5.91E-39,4.59E-09,9.16E-05
214,1.56E-23,1.26E-09,2.71E-05,5.91E-39,4.18E-09,8.74E-05
215,1.26E-23,1.30E-09,2.57E-05,0,4.67E-09,8.45E-05
216,1.01E-23,1.23E-09,2.11E-05,2.95E-39,4.62E-09,5.22E-05
217,8.07E-24,1.09E-09,2.05E-05,2.95E-39,3.90E-09,5.49E-05
218,6.44E-24,9.50E-10,2.04E-05,2.22E-39,3.36E-09,5.48E-05
219,5.12E-24,8.61E-10,1.95E-05,1.48E-39,3.05E-09,5.44E-05
220,4.05E-24,7.81E-10,1.71E-05,1.48E-39,2.67E-09,4.46E-05
221,3.20E-24,7.37E-10,1.64E-05,1.11E-39,2.55E-09,4.51E-05
222,2.53E-24,6.88E-10,1.59E-05,7.38E-40,2.29E-09,4.52E-05
223,1.99E-24,6.16E-10,1.56E-05,0,2.14E-09,4.43E-05
224,1.56E-24,5.73E-10,1.53E-05,5.54E-40,2.02E-09,4.68E-05
225,1.22E-24,4.64E-10,1.47E-05,3.69E-40,1.61E-09,4.56E-05
226,9.49E-25,4.23E-10,1.43E-05,3.69E-40,1.48E-09,4.45E-05
227,7.38E-25,3.91E-10,1.33E-05,2.77E-40,1.31E-09,4.28E-05
228,5.73E-25,4.05E-10,1.30E-05,1.85E-40,1.49E-09,4.19E-05
229,4.43E-25,3.16E-10,1.12E-05,1.85E-40,1.12E-09,3.23E-05
230,3.42E-25,2.91E-10,1.07E-05,4.61E-41,1.07E-09,3.12E-05
231,2.64E-25,2.45E-10,9.42E-06,0,8.93E-10,2.42E-05
232,2.03E-25,2.21E-10,8.94E-06,0,7.50E-10,2.19E-05
233,1.57E-25,2.06E-10,8.95E-06,4.61E-41,6.91E-10,2.23E-05
234,1.20E-25,1.78E-10,8.41E-06,4.61E-41,5.79E-10,2.16E-05
235,9.22E-26,1.58E-10,8.00E-06,0,5.20E-10,1.99E-05
236,7.08E-26,1.35E-10,7.77E-06,1.15E-41,4.59E-10,1.93E-05
237,5.43E-26,1.24E-10,7.53E-06,2.31E-41,4.32E-10,1.95E-05
238,4.17E-26,1.12E-10,6.98E-06,1.73E-41,4.08E-10,1.83E-05
239,3.20E-26,9.64E-11,6.55E-06,1.15E-41,3.17E-10,1.84E-05
240,2.46E-26,8.98E-11,6.46E-06,0,3.18E-10,1.85E-05
241,1.90E-26,7.26E-11,5.89E-06,5.77E-42,2.17E-10,1.48E-05
242,1.47E-26,7.01E-11,5.09E-06,5.77E-42,2.25E-10,1.09E-05
243,1.14E-26,6.70E-11,4.80E-06,1.44E-42,2.28E-10,1.06E-05
244,8.89E-27,5.61E-11,4.76E-06,0,1.76E-10,1.09E-05
245,7.04E-27,5.39E-11,4.24E-06,2.88E-42,1.74E-10,8.67E-06
246,5.61E-27,4.60E-11,4.08E-06,2.16E-42,1.47E-10,8.40E-06
247,4.48E-27,3.92E-11,3.91E-06,1.44E-42,1.27E-10,8.28E-06
248,3.61E-27,3.59E-11,3.77E-06,1.44E-42,1.15E-10,8.49E-06
249,2.97E-27,3.25E-11,3.43E-06,1.08E-42,1.02E-10,7.04E-06
250,2.44E-27,2.79E-11,3.28E-06,0,8.83E-11,6.95E-06
251,2.03E-27,2.43E-11,3.17E-06,0,7.27E-11,6.87E-06
252,1.71E-27,2.21E-11,3.07E-06,7.21E-43,6.47E-11,6.75E-06
253,1.45E-27,2.07E-11,2.92E-06,5.41E-43,6.10E-11,6.62E-06
254,1.23E-27,1.70E-11,2.58E-06,3.61E-43,4.92E-11,5.39E-06
255,1.06E-27,1.48E-11,2.51E-06,1.80E-43,4.12E-11,5.42E-06
256,9.29E-28,1.29E-11,2.28E-06,3.61E-43,3.60E-11,4.92E-06
257,8.44E-28,1.22E-11,2.22E-06,3.61E-43,3.68E-11,4.85E-06
258,7.71E-28,1.12E-11,2.17E-06,2.70E-43,3.38E-11,4.83E-06
259,7.05E-28,1.04E-11,1.92E-06,2.70E-43,3.26E-11,3.79E-06
260,6.41E-28,9.77E-12,1.79E-06,1.80E-43,3.06E-11,3.50E-06
261,5.90E-28,8.82E-12,1.61E-06,0,2.69E-11,3.19E-06
262,5.50E-28,8.32E-12,1.54E-06,1.80E-43,2.70E-11,2.93E-06
263,5.20E-28,7.67E-12,1.45E-06,0,2.34E-11,2.76E-06
264,5.01E-28,7.11E-12,1.36E-06,1.80E-43,2.17E-11,2.58E-06
265,4.96E-28,7.31E-12,1.34E-06,1.80E-43,2.39E-11,2.59E-06
266,4.87E-28,7.11E-12,1.29E-06,1.80E-43,2.47E-11,2.59E-06
267,4.78E-28,6.21E-12,1.22E-06,0,2.22E-11,2.48E-06
268,4.66E-28,5.36E-12,1.13E-06,1.80E-43,1.91E-11,2.35E-06
269,4.74E-28,5.04E-12,1.10E-06,0,1.86E-11,2.32E-06
270,4.80E-28,4.49E-12,1.02E-06,1.80E-43,1.73E-11,2.10E-06
271,4.87E-28,4.20E-12,9.80E-07,1.80E-43,1.50E-11,2.11E-06
272,4.97E-28,3.98E-12,9.34E-07,1.80E-43,1.41E-11,1.99E-06
273,5.00E-28,3.42E-12,8.75E-07,1.80E-43,1.19E-11,1.86E-06
274,4.99E-28,3.29E-12,8.09E-07,0,1.19E-11,1.68E-06
275,5.07E-28,2.81E-12,7.64E-07,1.80E-43,1.05E-11,1.60E-06
276,5.10E-28,2.47E-12,7.16E-07,0,9.37E-12,1.58E-06
277,5.14E-28,2.31E-12,6.88E-07,0,8.80E-12,1.48E-06
278,5.18E-28,2.23E-12,6.59E-07,1.80E-43,8.75E-12,1.56E-06
279,5.22E-28,1.99E-12,5.98E-07,9.01E-44,7.61E-12,1.33E-06
280,5.22E-28,1.88E-12,5.50E-07,9.01E-44,7.72E-12,1.18E-06
281,5.22E-28,1.75E-12,5.36E-07,9.01E-44,7.19E-12,1.18E-06
282,5.22E-28,1.62E-12,4.85E-07,9.01E-44,7.03E-12,9.90E-07
283,5.22E-28,1.45E-12,4.58E-07,9.01E-44,6.48E-12,9.49E-07
284,5.18E-28,1.26E-12,4.40E-07,1.80E-43,5.42E-12,9.45E-07
285,5.13E-28,1.18E-12,4.26E-07,1.80E-43,5.21E-12,9.14E-07
286,5.10E-28,1.01E-12,3.97E-07,0,4.42E-12,8.65E-07
287,5.09E-28,8.61E-13,3.55E-07,1.80E-43,3.38E-12,7.38E-07
288,5.06E-28,7.47E-13,3.29E-07,1.80E-43,2.81E-12,6.98E-07
289,5.06E-28,6.85E-13,3.16E-07,1.80E-43,2.63E-12,7.08E-07
290,5.06E-28,6.33E-13,2.84E-07,1.80E-43,2.40E-12,5.90E-07
291,5.06E-28,5.59E-13,2.71E-07,1.80E-43,2.20E-12,5.63E-07
292,5.06E-28,5.48E-13,2.55E-07,1.80E-43,2.19E-12,4.87E-07
293,5.06E-28,4.48E-13,2.41E-07,1.80E-43,1.66E-12,4.63E-07
294,5.06E-28,4.24E-13,2.27E-07,1.80E-43,1.56E-12,4.37E-07
295,5.06E-28,4.18E-13,2.11E-07,1.80E-43,1.57E-12,3.98E-07
296,5.06E-28,3.65E-13,1.99E-07,1.80E-43,1.37E-12,3.71E-07
297,5.06E-28,3.20E-13,1.81E-07,1.80E-43,1.18E-12,3.09E-07
298,5.06E-28,2.98E-13,1.75E-07,1.80E-43,1.10E-12,2.97E-07
299,5.06E-28,2.66E-13,1.64E-07,1.80E-43,9.99E-13,2.76E-07
300,5.06E-28,2.36E-13,1.49E-07,1.80E-43,8.43E-13,2.50E-07
